Chasing Shadows: Pitfalls in LLM Security Research

Large language models (LLMs) are increasingly prevalent in security research. Their unique characteristics, however, introduce challenges that undermine established paradigms of reproducibility, rigor, and evaluation. Prior work has identified common pitfalls in traditional machine learning research, but these studies predate the advent of LLMs. In this paper, we identify nine common pitfalls that have become (more) relevant with the emergence of LLMs and that can compromise the validity of research involving them. These pitfalls span the entire computation process, from data collection, pre-training, and fine-tuning to prompting and evaluation. We assess the prevalence of these pitfalls across all 72 peer-reviewed papers published at leading Security and Software Engineering venues between 2023 and 2024. We find that every paper contains at least one pitfall, and each pitfall appears in multiple papers. Yet only 15.7% of the present pitfalls were explicitly discussed, suggesting that the majority remain unrecognized. To understand their practical impact, we conduct four empirical case studies showing how individual pitfalls can mislead evaluation, inflate performance, or impair reproducibility. Based on our findings, we offer actionable guidelines to support the community in future work.

==> results/GenerationPlot/Generation0.csv <==
Perplexity,Probability
1.1426888,0.0007160666
1.1720262,0.0006981433
1.2021167,0.0006806664
1.2329799,0.004645412
1.2646354,0.0032350842
1.2971036,0.005046588
1.3304055,0.0049202526
1.3645624,0.005996367
1.3995962,0.0076001403
1.4355295,0.0091199
1.4723853,0.005001518
1.5101874,0.014629025
1.5489599,0.022714866
1.588728,0.020086117
1.629517,0.03163465
1.6713531,0.029863745
1.7142634,0.0443901
1.7582755,0.05025953
1.8034176,0.05626094
1.8497186,0.06325756
1.8972082,0.084532216
1.9459171,0.10806633
1.9958767,0.103721514
2.0471187,0.12910455
2.0996766,0.14574686
2.1535838,0.16793577
2.2088747,0.20151605
2.2655854,0.22536424
2.3237524,0.24965356
2.3834124,0.29833353
2.4446042,0.29253927
2.507367,0.34461078
2.571741,0.36525506
2.6377678,0.3852712
2.70549,0.41645667
2.774951,0.40485147
2.846195,0.43008053
2.9192681,0.44622168
2.9942174,0.44816875
3.0710912,0.4422794
3.1499386,0.4558862
3.2308102,0.42421407
3.313758,0.43433693
3.3988352,0.39361334
3.486097,0.38821888
3.5755992,0.37255222
3.6673994,0.34671658
3.7615561,0.32085288
3.8581305,0.30327836
3.9571838,0.29175773
4.0587807,0.27074647
4.162986,0.24333084
4.2698665,0.21635187
4.379491,0.20570546
4.49193,0.17286776
4.607256,0.16925155
4.725543,0.14094615
4.8468666,0.11969242
4.9713054,0.105504096
5.098939,0.096604735
5.229849,0.085738
5.36412,0.07703261
5.5018387,0.06499133
5.6430926,0.050314628
5.7879734,0.04283477
5.936574,0.04038446
6.0889897,0.031579435
6.2453184,0.025286207
6.405661,0.023120467
6.57012,0.01930367
6.7388015,0.015299228
6.9118137,0.012075082
7.0892677,0.010041514
7.2712774,0.008102195
7.4579606,0.005924555
7.649436,0.004599609
7.845828,0.0044844653
8.047262,0.0038638182
8.253868,0.0041636494
8.465777,0.0023196682
8.683128,0.0022616053
8.906059,0.001469993
9.134713,0.0008061755
9.369238,0.0006113292
9.609783,0.0010217631
9.856505,0.0004980913
10.109562,0.000404688
10.369114,0.0004734678
10.635332,0.00046161632
10.908383,0.00015002086
11.188445,0.00014626564
11.4756975,7.1302005e-05
11.770325,6.951748e-05
12.0725155,0.0
12.382465,6.608074e-05
12.700374,0.0001288529
13.0264435,0.0
13.360885,0.0
13.703913,0.0
14.055746,0.0
14.416615,0.0
14.786747,0.0
15.166382,0.0
15.555763,0.0
15.955142,0.0
16.364775,0.0
16.784924,4.8748658e-05
17.21586,0.0
17.65786,0.0
18.11121,0.0
18.576197,0.0
19.053123,0.0
19.542294,0.0
20.044022,0.0
20.558632,0.0
21.086454,0.0
21.627829,0.0
22.183102,0.0
22.752632,0.0
23.336784,0.0
23.935932,0.0
24.550465,0.0
25.180773,0.0
25.827263,0.0
26.490353,0.0
27.170467,0.0
27.868042,0.0
28.583527,0.0
29.317379,0.0
30.070076,0.0
30.842094,0.0
31.633936,0.0
32.446106,0.0
33.27913,0.0
34.133537,0.0
35.00988,0.0
35.908722,0.0
36.830647,0.0
37.776237,0.0
38.746105,0.0
39.740875,0.0
40.76118,0.0
41.807686,0.0
42.881054,0.0
43.981983,0.0
45.111176,0.0
46.269363,0.0
47.457283,0.0
48.675705,0.0
49.925404,0.0
51.20719,0.0
52.52188,0.0
53.87033,0.0
55.2534,0.0
56.671974,0.0
58.126976,0.0
59.619324,0.0
61.149994,0.0
62.71996,0.0
64.33023,0.0
65.98185,0.0
67.675865,0.0
69.413376,0.0
71.195496,0.0
73.02338,0.0
74.89818,0.0
76.82111,0.0
78.79342,0.0
80.81636,0.0
82.89124,0.0
85.019394,0.0
87.20218,0.0
89.44101,0.0
91.73732,0.0
94.09259,0.0
96.50832,0.0
98.986084,0.0
101.52745,0.0
104.13406,0.0
106.80761,0.0
109.54979,0.0
112.362366,0.0
115.24716,0.0
118.206024,0.0
121.240845,0.0
124.353584,0.0
127.546234,0.0
130.82086,0.0
134.17957,0.0
137.62448,0.0
141.15787,0.0
144.78195,0.0
148.49908,0.0
152.31165,0.0
156.2221,0.0
160.23296,0.0
164.34677,0.0
168.56622,0.0
172.89398,0.0
177.33282,0.0
181.88565,0.0
186.55539,0.0
191.345,0.0
196.2576,0.0
201.29633,0.0
206.46442,0.0
211.76518,0.0
217.20204,0.0
222.77849,0.0
228.49811,0.0
234.36456,0.0
240.38165,0.0
246.55322,0.0
252.88324,0.0
259.37576,0.0
266.03497,0.0
272.86517,0.0
279.87073,0.0
287.0561,0.0
294.42596,0.0
301.98508,0.0
309.73825,0.0
317.6905,0.0
325.84686,0.0
334.21265,0.0
342.79324,0.0
351.59412,0.0
360.62097,0.0
369.87958,0.0
379.37585,0.0
389.11597,0.0
399.10614,0.0
409.35278,0.0
419.8625,0.0
430.64206,0.0
441.69836,0.0
453.03854,0.0
464.66986,0.0
476.5998,0.0
488.83606,0.0
501.3864,0.0
514.25903,0.0
527.46216,0.0
541.00415,0.0
554.8939,0.0
569.14026,0.0
583.75244,0.0
598.7397,0.0
614.11176,0.0
629.8784,0.0
646.0499,0.0
662.63666,0.0
679.6492,0.0
697.0985,0.0
714.99585,0.0
733.35266,0.0
752.1808,0.0
771.49225,0.0
791.29956,0.0
811.6154,0.0
832.4529,0.0
853.82526,0.0
875.74634,0.0
898.2303,0.0
921.2915,0.0
944.9447,0.0
969.20526,0.0
994.0886,0.0
1019.61084,0.0
1045.7883,0.0
1072.638,0.0
1100.1769,0.0
1128.4229,0.0
1157.394,0.0
1187.109,0.0
1217.5869,0.0
1248.8472,0.0
1280.9102,0.0
1313.7961,0.0
1347.5266,0.0
1382.123,0.0
1417.6077,0.0
1454.0034,0.0
1491.3335,0.0
1529.6221,0.0
1568.8936,0.0
1609.1733,0.0
1650.4873,0.0
1692.8618,0.0
1736.3245,0.0
1780.9028,0.0
1826.6257,0.0
1873.5226,0.0
1921.6235,0.0
1970.9592,0.0
2021.5618,0.0
2073.4634,0.0
2126.6975,0.0
2181.2983,0.0
2237.301,0.0
2294.7415,0.0
2353.6567,0.0
2414.0845,0.0
2476.064,0.0
2539.6343,0.0
2604.837,0.0
2671.7134,0.0
2740.3071,0.0
2810.6619,0.0
2882.8228,0.0
2956.8364,0.0
3032.7502,0.0
3110.6133,0.0
3190.475,0.0
3272.3875,0.0
3356.4028,0.0
3442.5752,0.0
3530.96,0.0
3621.6138,0.0
3714.5952,0.0
3809.9639,0.0
3907.7808,0.0
4008.1094,0.0
4111.0137,0.0
4216.5596,0.0
4324.8154,0.0
4435.851,0.0
4549.7373,0.0
4666.547,0.0
4786.3564,0.0
4909.241,0.0
5035.2812,0.0
5164.557,0.0
5297.152,0.0
5433.1514,0.0
5572.642,0.0
5715.714,0.0
5862.4595,0.0
6012.9727,0.0
6167.3496,0.0
6325.69,0.0
6488.0957,0.0
6654.6714,0.0
6825.5234,0.0
7000.762,0.0
7180.5,0.0
7364.852,0.0
7553.9375,0.0
7747.877,0.0
7946.7964,0.0
8150.8228,0.0
8360.087,0.0
8574.724,0.0
8794.871,0.0
9020.672,0.0
9252.268,0.0
9489.811,0.0
9733.453,0.0
9983.35,0.0
10239.662,0.0
10502.555,0.0
10772.198,0.0
11048.764,0.0
11332.43,0.0
11623.379,0.0
11921.798,0.0
12227.878,0.0
12541.816,0.0
12863.815,0.0
13194.082,0.0
13532.826,0.0
13880.269,0.0
14236.631,0.0
14602.143,0.0
14977.037,0.0
15361.559,0.0
15755.951,0.0
16160.471,0.0
16575.375,0.0
17000.93,0.0
17437.414,0.0
17885.102,0.0
18344.285,0.0
18815.254,0.0
19298.316,0.0
19793.783,0.0
20301.969,0.0
20823.203,0.0
21357.816,0.0
21906.16,0.0
22468.578,0.0
23045.438,0.0
23637.105,0.0
24243.965,0.0
24866.404,0.0
25504.824,0.0
26159.637,0.0
26831.258,0.0
27520.125,0.0
28226.678,0.0


==> results/GenerationPlot/Generation1.csv <==
Perplexity,Probability
1.1426888,0.0
1.1720262,0.0
1.2021167,0.0
1.2329799,0.0
1.2646354,0.0
1.2971036,0.0
1.3304055,0.0
1.3645624,0.0
1.3995962,0.0
1.4355295,0.0
1.4723853,0.0
1.5101874,0.0
1.5489599,0.0
1.588728,0.0
1.629517,0.0
1.6713531,0.0
1.7142634,0.0
1.7582755,0.0
1.8034176,0.0
1.8497186,0.0
1.8972082,0.0
1.9459171,0.0
1.9958767,0.0
2.0471187,0.0
2.0996766,0.0
2.1535838,0.0
2.2088747,0.0
2.2655854,0.0
2.3237524,0.0
2.3834124,0.0
2.4446042,0.0
2.507367,0.0
2.571741,0.0
2.6377678,0.0
2.70549,0.0
2.774951,0.0
2.846195,0.0
2.9192681,0.0
2.9942174,0.0
3.0710912,0.0
3.1499386,0.0
3.2308102,0.0
3.313758,0.0
3.3988352,0.0
3.486097,0.0
3.5755992,0.0
3.6673994,0.0
3.7615561,0.0
3.8581305,0.0
3.9571838,0.0
4.0587807,0.0
4.162986,0.0
4.2698665,0.0
4.379491,0.0
4.49193,0.0
4.607256,0.0
4.725543,0.0
4.8468666,0.00033763732
4.9713054,0.00016459299
5.098939,0.0
5.229849,0.00015645623
5.36412,0.0
5.5018387,0.00014872159
5.6430926,0.00028999784
5.7879734,0.00014136887
5.936574,0.00041349276
6.0889897,0.00053752225
6.2453184,0.0006550831
6.405661,0.0008941617
6.57012,0.0006226991
6.7388015,0.0009713795
6.9118137,0.001420598
7.0892677,0.0016158759
7.2712774,0.0023631402
7.4579606,0.0036205617
7.649436,0.0034229648
7.845828,0.004171596
8.047262,0.004270536
8.253868,0.00703855
8.465777,0.006379088
8.683128,0.0069732834
8.906059,0.00845246
9.134713,0.009405381
9.369238,0.010741928
9.609783,0.01243145
9.856505,0.014444646
10.109562,0.017077833
10.369114,0.017202662
10.635332,0.020388054
10.908383,0.023478262
11.188445,0.025303956
11.4756975,0.028520802
11.770325,0.032673217
12.0725155,0.03585414
12.382465,0.039251957
12.700374,0.040008824
13.0264435,0.043969754
13.360885,0.045808654
13.703913,0.046572763
14.055746,0.050005857
14.416615,0.05289737
14.786747,0.05594485
15.166382,0.057457924
15.555763,0.06285757
15.955142,0.06410499
16.364775,0.060650066
16.784924,0.06293452
17.21586,0.06630217
17.65786,0.0654764
18.11121,0.06162394
18.576197,0.06629181
19.053123,0.06055297
19.542294,0.06213543
20.044022,0.060294557
20.558632,0.058466718
21.086454,0.05432588
21.627829,0.054365627
22.183102,0.047472015
22.752632,0.045996033
23.336784,0.041022945
23.935932,0.039927673
24.550465,0.037228465
25.180773,0.03369699
25.827263,0.031142797
26.490353,0.027490588
27.170467,0.025688179
27.868042,0.024193674
28.583527,0.019551806
29.317379,0.019313581
30.070076,0.016898112
30.842094,0.015201694
31.633936,0.013217505
32.446106,0.012962299
33.27913,0.010179132
34.133537,0.009636653
35.00988,0.008063256
35.908722,0.007200601
36.830647,0.0060428204
37.776237,0.00545839
38.746105,0.0049204906
39.740875,0.0043031992
40.76118,0.0031315454
41.807686,0.0028183104
42.881054,0.0022516365
43.981983,0.0017301722
45.111176,0.0015780363
46.269363,0.0015208473
47.457283,0.0011551905
48.675705,0.000773264
49.925404,0.00085224205
51.20719,0.00063916185
52.52188,0.0005764257
53.87033,0.0005316179
55.2534,0.00028136908
56.671974,0.00031764017
58.126976,0.00025338237
59.619324,0.00026076473
61.149994,0.00028099876
62.71996,0.00015655119
64.33023,0.00011447445
65.98185,7.440616e-05
67.675865,9.672506e-05
69.413376,5.8939644e-05
71.195496,2.298573e-05
73.02338,1.1205235e-05
74.89818,3.2774125e-05
76.82111,1.0651247e-05
78.79342,3.115401e-05
80.81636,1.0124698e-05
82.89124,9.871255e-06
85.019394,0.0
87.20218,2.8149783e-05
89.44101,9.148401e-06
91.73732,8.919389e-06
94.09259,0.0
96.50832,0.0
98.986084,0.0
101.52745,0.0
104.13406,0.0
106.80761,7.660885e-06
109.54979,0.0
112.362366,0.0
115.24716,0.0
118.206024,0.0
121.240845,0.0
124.353584,0.0
127.546234,0.0
130.82086,0.0
134.17957,0.0
137.62448,0.0
141.15787,0.0
144.78195,0.0
148.49908,0.0
152.31165,0.0
156.2221,0.0
160.23296,0.0
164.34677,0.0
168.56622,0.0
172.89398,0.0
177.33282,0.0
181.88565,0.0
186.55539,0.0
191.345,0.0
196.2576,0.0
201.29633,0.0
206.46442,0.0
211.76518,0.0
217.20204,0.0
222.77849,0.0
228.49811,0.0
234.36456,0.0
240.38165,0.0
246.55322,0.0
252.88324,0.0
259.37576,0.0
266.03497,0.0
272.86517,0.0
279.87073,0.0
287.0561,0.0
294.42596,0.0
301.98508,0.0
309.73825,0.0
317.6905,0.0
325.84686,0.0
334.21265,0.0
342.79324,0.0
351.59412,0.0
360.62097,0.0
369.87958,0.0
379.37585,0.0
389.11597,0.0
399.10614,0.0
409.35278,0.0
419.8625,0.0
430.64206,0.0
441.69836,0.0
453.03854,0.0
464.66986,0.0
476.5998,0.0
488.83606,0.0
501.3864,0.0
514.25903,0.0
527.46216,0.0
541.00415,0.0
554.8939,0.0
569.14026,0.0
583.75244,0.0
598.7397,0.0
614.11176,0.0
629.8784,0.0
646.0499,0.0
662.63666,0.0
679.6492,0.0
697.0985,0.0
714.99585,0.0
733.35266,0.0
752.1808,0.0
771.49225,0.0
791.29956,0.0
811.6154,0.0
832.4529,0.0
853.82526,0.0
875.74634,0.0
898.2303,0.0
921.2915,0.0
944.9447,0.0
969.20526,0.0
994.0886,0.0
1019.61084,0.0
1045.7883,0.0
1072.638,0.0
1100.1769,0.0
1128.4229,0.0
1157.394,0.0
1187.109,0.0
1217.5869,0.0
1248.8472,0.0
1280.9102,0.0
1313.7961,0.0
1347.5266,0.0
1382.123,0.0
1417.6077,0.0
1454.0034,0.0
1491.3335,0.0
1529.6221,0.0
1568.8936,0.0
1609.1733,0.0
1650.4873,0.0
1692.8618,0.0
1736.3245,0.0
1780.9028,0.0
1826.6257,0.0
1873.5226,0.0
1921.6235,0.0
1970.9592,0.0
2021.5618,0.0
2073.4634,0.0
2126.6975,0.0
2181.2983,0.0
2237.301,0.0
2294.7415,0.0
2353.6567,0.0
2414.0845,0.0
2476.064,0.0
2539.6343,0.0
2604.837,0.0
2671.7134,0.0
2740.3071,0.0
2810.6619,0.0
2882.8228,0.0
2956.8364,0.0
3032.7502,0.0
3110.6133,0.0
3190.475,0.0
3272.3875,0.0
3356.4028,0.0
3442.5752,0.0
3530.96,0.0
3621.6138,0.0
3714.5952,0.0
3809.9639,0.0
3907.7808,0.0
4008.1094,0.0
4111.0137,0.0
4216.5596,0.0
4324.8154,0.0
4435.851,0.0
4549.7373,0.0
4666.547,0.0
4786.3564,0.0
4909.241,0.0
5035.2812,0.0
5164.557,0.0
5297.152,0.0
5433.1514,0.0
5572.642,0.0
5715.714,0.0
5862.4595,0.0
6012.9727,0.0
6167.3496,0.0
6325.69,0.0
6488.0957,0.0
6654.6714,0.0
6825.5234,0.0
7000.762,0.0
7180.5,0.0
7364.852,0.0
7553.9375,0.0
7747.877,0.0
7946.7964,0.0
8150.8228,0.0
8360.087,0.0
8574.724,0.0
8794.871,0.0
9020.672,0.0
9252.268,0.0
9489.811,0.0
9733.453,0.0
9983.35,0.0
10239.662,0.0
10502.555,0.0
10772.198,0.0
11048.764,0.0
11332.43,0.0
11623.379,0.0
11921.798,0.0
12227.878,0.0
12541.816,0.0
12863.815,0.0
13194.082,0.0
13532.826,0.0
13880.269,0.0
14236.631,0.0
14602.143,0.0
14977.037,0.0
15361.559,0.0
15755.951,0.0
16160.471,0.0
16575.375,0.0
17000.93,0.0
17437.414,0.0
17885.102,0.0
18344.285,0.0
18815.254,0.0
19298.316,0.0
19793.783,0.0
20301.969,0.0
20823.203,0.0
21357.816,0.0
21906.16,0.0
22468.578,0.0
23045.438,0.0
23637.105,0.0
24243.965,0.0
24866.404,0.0
25504.824,0.0
26159.637,0.0
26831.258,0.0
27520.125,0.0
28226.678,0.0


==> results/GenerationPlot/Generation2.csv <==
Perplexity,Probability
1.1426888,0.0
1.1720262,0.0
1.2021167,0.0
1.2329799,0.0
1.2646354,0.0
1.2971036,0.0
1.3304055,0.0
1.3645624,0.0
1.3995962,0.0
1.4355295,0.0
1.4723853,0.0
1.5101874,0.0
1.5489599,0.0
1.588728,0.0
1.629517,0.0
1.6713531,0.0
1.7142634,0.0
1.7582755,0.0
1.8034176,0.0
1.8497186,0.0
1.8972082,0.0
1.9459171,0.0
1.9958767,0.0
2.0471187,0.0
2.0996766,0.0
2.1535838,0.0
2.2088747,0.0
2.2655854,0.0
2.3237524,0.0
2.3834124,0.0
2.4446042,0.0
2.507367,0.0
2.571741,0.0
2.6377678,0.0
2.70549,0.0
2.774951,0.0
2.846195,0.0
2.9192681,0.0
2.9942174,0.0
3.0710912,0.0
3.1499386,0.0
3.2308102,0.0
3.313758,0.0
3.3988352,0.0
3.486097,0.0
3.5755992,0.0
3.6673994,0.0
3.7615561,0.00021752738
3.8581305,0.0
3.9571838,0.0
4.0587807,0.0
4.162986,0.0
4.2698665,0.0
4.379491,0.00037367025
4.49193,0.0
4.607256,0.00017759867
4.725543,0.0
4.8468666,0.00016881866
4.9713054,0.0
5.098939,0.0
5.229849,0.0
5.36412,0.00015253983
5.5018387,0.00014872159
5.6430926,0.0
5.7879734,0.00014136887
5.936574,0.0005513237
6.0889897,0.0
6.2453184,0.0006550831
6.405661,0.0007664243
6.57012,0.00024907963
6.7388015,0.0007285346
6.9118137,0.00059191586
7.0892677,0.0005770985
7.2712774,0.0019130182
7.4579606,0.0010971399
7.649436,0.0010696765
7.845828,0.0017729282
8.047262,0.0012201531
8.253868,0.0018835557
8.465777,0.0028995853
8.683128,0.0036751088
8.906059,0.0027562368
9.134713,0.0030455517
9.369238,0.004541303
9.609783,0.0061305785
9.856505,0.0060601104
10.109562,0.006798758
10.369114,0.0071020173
10.635332,0.0071550533
10.908383,0.008401168
11.188445,0.0090684695
11.4756975,0.010909206
11.770325,0.012999769
12.0725155,0.010776575
12.382465,0.014471682
12.700374,0.015140216
13.0264435,0.017211018
13.360885,0.019413562
13.703913,0.019524734
14.055746,0.02206312
14.416615,0.025086522
14.786747,0.026340008
15.166382,0.027676918
15.555763,0.028036054
15.955142,0.029744714
16.364775,0.03530004
16.784924,0.034952786
17.21586,0.035408687
17.65786,0.03758058
18.11121,0.037317723
18.576197,0.04083223
19.053123,0.04002508
19.542294,0.04354504
20.044022,0.039760936
20.558632,0.04159137
21.086454,0.044663634
21.627829,0.042259153
22.183102,0.04374655
22.752632,0.04409002
23.336784,0.042530626
23.935932,0.03989349
24.550465,0.039094888
25.180773,0.039448548
25.827263,0.039158184
26.490353,0.03555243
27.170467,0.0374933
27.868042,0.034939896
28.583527,0.03188977
29.317379,0.029975126
30.070076,0.030612523
30.842094,0.027776917
31.633936,0.025840094
32.446106,0.024638457
33.27913,0.022866169
34.133537,0.021143103
35.00988,0.01995948
35.908722,0.019026905
36.830647,0.017173164
37.776237,0.014642347
38.746105,0.014761472
39.740875,0.012662525
40.76118,0.011181223
41.807686,0.011057954
42.881054,0.00929277
43.981983,0.008427613
45.111176,0.00845247
46.269363,0.007056024
47.457283,0.007086318
48.675705,0.005379228
49.925404,0.005179009
51.20719,0.004601965
52.52188,0.004346561
53.87033,0.0036301909
55.2534,0.0033616202
56.671974,0.0028587617
58.126976,0.0024775164
59.619324,0.0022233627
61.149994,0.0018465634
62.71996,0.0015916039
64.33023,0.0014118516
65.98185,0.0015873315
67.675865,0.0012695164
69.413376,0.0010019739
71.195496,0.0008389792
73.02338,0.0008964188
74.89818,0.00071010605
76.82111,0.0004793061
78.79342,0.00043615614
80.81636,0.0004151126
82.89124,0.00038497895
85.019394,0.00031759831
87.20218,0.0003096476
89.44101,0.00032934244
91.73732,0.000160549
94.09259,0.00013044201
96.50832,0.0001441339
98.986084,8.2662205e-05
101.52745,7.2533905e-05
104.13406,0.00010214847
106.80761,9.193062e-05
109.54979,3.7345704e-05
112.362366,6.553956e-05
115.24716,4.9699196e-05
118.206024,4.153297e-05
121.240845,3.374447e-05
124.353584,2.6319844e-05
127.546234,6.415264e-06
130.82086,6.2546655e-06
134.17957,1.219624e-05
137.62448,2.9727233e-05
141.15787,2.3186576e-05
144.78195,5.6515582e-06
148.49908,0.0
152.31165,5.3721596e-06
156.2221,5.2376713e-06
160.23296,5.106585e-06
164.34677,0.0
168.56622,0.0
172.89398,0.0
177.33282,0.0
181.88565,0.0
186.55539,4.386046e-06
191.345,0.0
196.2576,0.0
201.29633,0.0
206.46442,0.0
211.76518,0.0
217.20204,0.0
222.77849,0.0
228.49811,0.0
234.36456,3.4913235e-06
240.38165,0.0
246.55322,0.0
252.88324,0.0
259.37576,0.0
266.03497,0.0
272.86517,0.0
279.87073,0.0
287.0561,0.0
294.42596,0.0
301.98508,0.0
309.73825,0.0
317.6905,0.0
325.84686,0.0
334.21265,0.0
342.79324,0.0
351.59412,0.0
360.62097,0.0
369.87958,0.0
379.37585,0.0
389.11597,0.0
399.10614,0.0
409.35278,0.0
419.8625,0.0
430.64206,0.0
441.69836,0.0
453.03854,0.0
464.66986,0.0
476.5998,0.0
488.83606,0.0
501.3864,0.0
514.25903,0.0
527.46216,0.0
541.00415,0.0
554.8939,0.0
569.14026,0.0
583.75244,0.0
598.7397,0.0
614.11176,0.0
629.8784,0.0
646.0499,0.0
662.63666,0.0
679.6492,0.0
697.0985,0.0
714.99585,0.0
733.35266,0.0
752.1808,0.0
771.49225,0.0
791.29956,0.0
811.6154,0.0
832.4529,0.0
853.82526,0.0
875.74634,0.0
898.2303,0.0
921.2915,0.0
944.9447,0.0
969.20526,0.0
994.0886,0.0
1019.61084,0.0
1045.7883,0.0
1072.638,0.0
1100.1769,0.0
1128.4229,0.0
1157.394,0.0
1187.109,0.0
1217.5869,0.0
1248.8472,0.0
1280.9102,0.0
1313.7961,0.0
1347.5266,0.0
1382.123,0.0
1417.6077,0.0
1454.0034,0.0
1491.3335,0.0
1529.6221,0.0
1568.8936,0.0
1609.1733,0.0
1650.4873,0.0
1692.8618,0.0
1736.3245,0.0
1780.9028,0.0
1826.6257,0.0
1873.5226,0.0
1921.6235,0.0
1970.9592,0.0
2021.5618,0.0
2073.4634,0.0
2126.6975,0.0
2181.2983,0.0
2237.301,0.0
2294.7415,0.0
2353.6567,0.0
2414.0845,0.0
2476.064,0.0
2539.6343,0.0
2604.837,0.0
2671.7134,0.0
2740.3071,0.0
2810.6619,0.0
2882.8228,0.0
2956.8364,0.0
3032.7502,0.0
3110.6133,0.0
3190.475,0.0
3272.3875,0.0
3356.4028,0.0
3442.5752,0.0
3530.96,0.0
3621.6138,0.0
3714.5952,0.0
3809.9639,0.0
3907.7808,0.0
4008.1094,0.0
4111.0137,0.0
4216.5596,0.0
4324.8154,0.0
4435.851,0.0
4549.7373,0.0
4666.547,0.0
4786.3564,0.0
4909.241,0.0
5035.2812,0.0
5164.557,0.0
5297.152,0.0
5433.1514,0.0
5572.642,0.0
5715.714,0.0
5862.4595,0.0
6012.9727,0.0
6167.3496,0.0
6325.69,0.0
6488.0957,0.0
6654.6714,0.0
6825.5234,0.0
7000.762,0.0
7180.5,0.0
7364.852,0.0
7553.9375,0.0
7747.877,0.0
7946.7964,0.0
8150.8228,0.0
8360.087,0.0
8574.724,0.0
8794.871,0.0
9020.672,0.0
9252.268,0.0
9489.811,0.0
9733.453,0.0
9983.35,0.0
10239.662,0.0
10502.555,0.0
10772.198,0.0
11048.764,0.0
11332.43,0.0
11623.379,0.0
11921.798,0.0
12227.878,0.0
12541.816,0.0
12863.815,0.0
13194.082,0.0
13532.826,0.0
13880.269,0.0
14236.631,0.0
14602.143,0.0
14977.037,0.0
15361.559,0.0
15755.951,0.0
16160.471,0.0
16575.375,0.0
17000.93,0.0
17437.414,0.0
17885.102,0.0
18344.285,0.0
18815.254,0.0
19298.316,0.0
19793.783,0.0
20301.969,0.0
20823.203,0.0
21357.816,0.0
21906.16,0.0
22468.578,0.0
23045.438,0.0
23637.105,0.0
24243.965,0.0
24866.404,0.0
25504.824,0.0
26159.637,0.0
26831.258,0.0
27520.125,0.0
28226.678,0.0


==> results/GenerationPlot/Generation3.csv <==
Perplexity,Probability
1.1426888,0.0
1.1720262,0.0
1.2021167,0.0
1.2329799,0.0
1.2646354,0.0
1.2971036,0.0
1.3304055,0.0
1.3645624,0.0
1.3995962,0.0
1.4355295,0.0
1.4723853,0.0
1.5101874,0.0
1.5489599,0.0
1.588728,0.0
1.629517,0.0
1.6713531,0.0
1.7142634,0.0
1.7582755,0.0
1.8034176,0.0
1.8497186,0.0
1.8972082,0.0
1.9459171,0.0
1.9958767,0.0
2.0471187,0.0
2.0996766,0.0
2.1535838,0.0
2.2088747,0.0
2.2655854,0.0
2.3237524,0.0
2.3834124,0.0
2.4446042,0.0
2.507367,0.0
2.571741,0.0
2.6377678,0.0
2.70549,0.0
2.774951,0.0
2.846195,0.0
2.9192681,0.0
2.9942174,0.0
3.0710912,0.0
3.1499386,0.0
3.2308102,0.0
3.313758,0.0
3.3988352,0.0
3.486097,0.0
3.5755992,0.0
3.6673994,0.0
3.7615561,0.0
3.8581305,0.0
3.9571838,0.0
4.0587807,0.0
4.162986,0.0
4.2698665,0.0
4.379491,0.0
4.49193,0.0
4.607256,0.00035519735
4.725543,0.0
4.8468666,0.0
4.9713054,0.0
5.098939,0.00016047298
5.229849,0.0
5.36412,0.0
5.5018387,0.00029744318
5.6430926,0.00028999784
5.7879734,0.0
5.936574,0.00013783092
6.0889897,0.00013438056
6.2453184,0.00026203322
6.405661,0.00025547476
6.57012,0.00074723887
6.7388015,0.00024284488
6.9118137,0.0003551495
7.0892677,0.0003462591
7.2712774,0.00033759145
7.4579606,0.0008777119
7.649436,0.0008557412
7.845828,0.00093860907
8.047262,0.0009151149
8.253868,0.0007930761
8.465777,0.001256487
8.683128,0.0011308027
8.906059,0.0009187457
9.134713,0.0012540508
9.369238,0.0020086532
9.609783,0.0020435262
9.856505,0.0020753802
10.109562,0.0019425023
10.369114,0.0019727827
10.635332,0.0015387211
10.908383,0.0026253648
11.188445,0.00285218
11.4756975,0.0035651003
11.770325,0.0049357414
12.0725155,0.0031855286
12.382465,0.0046256515
12.700374,0.0045098513
13.0264435,0.004773859
13.360885,0.006369118
13.703913,0.0069859144
14.055746,0.0059960457
14.416615,0.007889201
14.786747,0.00818975
15.166382,0.010034905
15.555763,0.011309102
15.955142,0.0101542305
16.364775,0.012550013
16.784924,0.013162137
17.21586,0.014686287
17.65786,0.014782004
18.11121,0.013960262
18.576197,0.016385749
19.053123,0.015932731
19.542294,0.017376147
20.044022,0.018247575
20.558632,0.020855384
21.086454,0.02060503
21.627829,0.021034995
22.183102,0.024049537
22.752632,0.022656374
23.336784,0.0254202
23.935932,0.02416855
24.550465,0.025796628
25.180773,0.024013571
25.827263,0.026580676
26.490353,0.026656603
27.170467,0.024453461
27.868042,0.026982995
28.583527,0.027252298
29.317379,0.027016686
30.070076,0.027510455
30.842094,0.026078999
31.633936,0.025400372
32.446106,0.024134086
33.27913,0.024783976
34.133537,0.022078004
35.00988,0.023138039
35.908722,0.021670163
36.830647,0.021061009
37.776237,0.020793865
38.746105,0.02075898
39.740875,0.019230565
40.76118,0.01812683
41.807686,0.016890291
42.881054,0.016028598
43.981983,0.0155715505
45.111176,0.015617118
46.269363,0.014607207
47.457283,0.013758835
48.675705,0.012187312
49.925404,0.012177227
51.20719,0.011456976
52.52188,0.011076721
53.87033,0.009629879
55.2534,0.009522122
56.671974,0.00885061
58.126976,0.007854854
59.619324,0.0074112085
61.149994,0.007172159
62.71996,0.0063403235
64.33023,0.0056474064
65.98185,0.0054564523
67.675865,0.0051143374
69.413376,0.0041847145
71.195496,0.0040684743
73.02338,0.003630496
74.89818,0.0036707022
76.82111,0.0032592814
78.79342,0.0031984786
80.81636,0.0026222968
82.89124,0.0023691012
85.019394,0.0021558187
87.20218,0.0020174012
89.44101,0.0019211642
91.73732,0.0019087491
94.09259,0.001556608
96.50832,0.0014922098
98.986084,0.0015540494
101.52745,0.0012733729
104.13406,0.0010371999
106.80761,0.0010265586
109.54979,0.0008813586
112.362366,0.0008520143
115.24716,0.0008235867
118.206024,0.0007060605
121.240845,0.000695136
124.353584,0.00064483617
127.546234,0.00054529746
130.82086,0.00051913725
134.17957,0.0005122421
137.62448,0.0004518539
141.15787,0.00040576508
144.78195,0.000243017
148.49908,0.00029754383
152.31165,0.00030084094
156.2221,0.0002566459
160.23296,0.0002757556
164.34677,0.00023400094
168.56622,0.00013106145
172.89398,0.00021296837
177.33282,0.00015688382
181.88565,0.0001664504
186.55539,0.00012280929
191.345,0.000102630416
196.2576,0.00010006114
201.29633,7.723257e-05
206.46442,9.511452e-05
211.76518,6.9550435e-05
217.20204,7.534387e-05
222.77849,9.182236e-05
228.49811,8.236194e-05
234.36456,6.284383e-05
240.38165,7.8290184e-05
246.55322,7.964929e-05
252.88324,4.5299155e-05
259.37576,2.8391863e-05
266.03497,3.6908452e-05
272.86517,1.4993464e-05
279.87073,3.5083725e-05
287.0561,2.2803724e-05
294.42596,2.7791097e-05
301.98508,2.9804964e-05
309.73825,2.1133746e-05
317.6905,1.0302382e-05
325.84686,1.7577866e-05
334.21265,1.7137858e-05
342.79324,1.4321903e-05
351.59412,6.9816847e-06
360.62097,9.075926e-06
369.87958,1.3273088e-05
379.37585,1.294088e-05
389.11597,6.308463e-06
399.10614,4.1003705e-06
409.35278,7.995468e-06
419.8625,1.9488361e-06
430.64206,7.6001893e-06
441.69836,3.7049797e-06
453.03854,9.0306075e-06
464.66986,1.7609083e-06
476.5998,8.584158e-06
488.83606,6.695423e-06
501.3864,3.2639189e-06
514.25903,0.0
527.46216,0.0
541.00415,3.0249048e-06
554.8939,1.4745908e-06
569.14026,2.875356e-06
583.75244,4.205083e-06
598.7397,1.3666046e-06
614.11176,0.0
629.8784,2.5981028e-06
646.0499,1.2665259e-06
662.63666,1.2348305e-06
679.6492,0.0
697.0985,1.1737827e-06
714.99585,0.0
733.35266,1.1157546e-06
752.1808,0.0
771.49225,0.0
791.29956,0.0
811.6154,0.0
832.4529,0.0
853.82526,0.0
875.74634,0.0
898.2303,0.0
921.2915,0.0
944.9447,0.0
969.20526,0.0
994.0886,0.0
1019.61084,0.0
1045.7883,0.0
1072.638,0.0
1100.1769,0.0
1128.4229,0.0
1157.394,0.0
1187.109,0.0
1217.5869,0.0
1248.8472,0.0
1280.9102,0.0
1313.7961,0.0
1347.5266,0.0
1382.123,0.0
1417.6077,0.0
1454.0034,0.0
1491.3335,0.0
1529.6221,0.0
1568.8936,0.0
1609.1733,0.0
1650.4873,0.0
1692.8618,0.0
1736.3245,0.0
1780.9028,0.0
1826.6257,0.0
1873.5226,0.0
1921.6235,0.0
1970.9592,0.0
2021.5618,0.0
2073.4634,0.0
2126.6975,0.0
2181.2983,0.0
2237.301,0.0
2294.7415,0.0
2353.6567,0.0
2414.0845,0.0
2476.064,0.0
2539.6343,0.0
2604.837,0.0
2671.7134,0.0
2740.3071,0.0
2810.6619,0.0
2882.8228,0.0
2956.8364,0.0
3032.7502,0.0
3110.6133,0.0
3190.475,0.0
3272.3875,0.0
3356.4028,0.0
3442.5752,0.0
3530.96,0.0
3621.6138,0.0
3714.5952,0.0
3809.9639,0.0
3907.7808,0.0
4008.1094,0.0
4111.0137,0.0
4216.5596,0.0
4324.8154,0.0
4435.851,0.0
4549.7373,0.0
4666.547,0.0
4786.3564,0.0
4909.241,0.0
5035.2812,0.0
5164.557,0.0
5297.152,0.0
5433.1514,0.0
5572.642,0.0
5715.714,0.0
5862.4595,0.0
6012.9727,0.0
6167.3496,0.0
6325.69,0.0
6488.0957,0.0
6654.6714,0.0
6825.5234,0.0
7000.762,0.0
7180.5,0.0
7364.852,0.0
7553.9375,0.0
7747.877,0.0
7946.7964,0.0
8150.8228,0.0
8360.087,0.0
8574.724,0.0
8794.871,0.0
9020.672,0.0
9252.268,0.0
9489.811,0.0
9733.453,0.0
9983.35,0.0
10239.662,0.0
10502.555,0.0
10772.198,0.0
11048.764,0.0
11332.43,0.0
11623.379,0.0
11921.798,0.0
12227.878,0.0
12541.816,0.0
12863.815,0.0
13194.082,0.0
13532.826,0.0
13880.269,0.0
14236.631,0.0
14602.143,0.0
14977.037,0.0
15361.559,0.0
15755.951,0.0
16160.471,0.0
16575.375,0.0
17000.93,0.0
17437.414,0.0
17885.102,0.0
18344.285,0.0
18815.254,0.0
19298.316,0.0
19793.783,0.0
20301.969,0.0
20823.203,0.0
21357.816,0.0
21906.16,0.0
22468.578,0.0
23045.438,0.0
23637.105,0.0
24243.965,0.0
24866.404,0.0
25504.824,0.0
26159.637,0.0
26831.258,0.0
27520.125,0.0
28226.678,0.0


==> results/GenerationPlot/Generation4.csv <==
Perplexity,Probability
1.1426888,0.0
1.1720262,0.0
1.2021167,0.0
1.2329799,0.0
1.2646354,0.0
1.2971036,0.0
1.3304055,0.0
1.3645624,0.0
1.3995962,0.0
1.4355295,0.0
1.4723853,0.0
1.5101874,0.0
1.5489599,0.0
1.588728,0.0
1.629517,0.0
1.6713531,0.0
1.7142634,0.0
1.7582755,0.0
1.8034176,0.0
1.8497186,0.0
1.8972082,0.0
1.9459171,0.0
1.9958767,0.0
2.0471187,0.0
2.0996766,0.0
2.1535838,0.0
2.2088747,0.0
2.2655854,0.0
2.3237524,0.0
2.3834124,0.0
2.4446042,0.0
2.507367,0.0
2.571741,0.0
2.6377678,0.0
2.70549,0.0
2.774951,0.0
2.846195,0.0
2.9192681,0.0
2.9942174,0.0
3.0710912,0.0
3.1499386,0.0
3.2308102,0.0
3.313758,0.0
3.3988352,0.0
3.486097,0.0
3.5755992,0.0
3.6673994,0.0
3.7615561,0.0
3.8581305,0.0
3.9571838,0.0
4.0587807,0.0
4.162986,0.0
4.2698665,0.0
4.379491,0.0
4.49193,0.0
4.607256,0.0
4.725543,0.0
4.8468666,0.0
4.9713054,0.00016459299
5.098939,0.0
5.229849,0.0
5.36412,0.0
5.5018387,0.00029744318
5.6430926,0.0
5.7879734,0.00014136887
5.936574,0.00013783092
6.0889897,0.00026876113
6.2453184,0.00013101661
6.405661,0.0
6.57012,0.00012453982
6.7388015,0.00024284488
6.9118137,0.00059191586
7.0892677,0.0002308394
7.2712774,0.00045012194
7.4579606,0.00010971399
7.649436,0.00053483824
7.845828,0.0005214495
8.047262,0.0005083972
8.253868,0.00089221064
8.465777,0.00057991705
8.683128,0.00037693424
8.906059,0.00064312195
9.134713,0.0008061755
9.369238,0.0008733275
9.609783,0.00085146923
9.856505,0.0009131673
10.109562,0.0010521888
10.369114,0.0014204035
10.635332,0.00061548845
10.908383,0.001050146
11.188445,0.0014626564
11.4756975,0.00106953
11.770325,0.0012513148
12.0725155,0.0013555441
12.382465,0.002048503
12.700374,0.0016106613
13.0264435,0.002010046
13.360885,0.0018372454
13.703913,0.0025077641
14.055746,0.002794274
14.416615,0.002100003
14.786747,0.0032094968
15.166382,0.003183115
15.555763,0.0048392434
15.955142,0.0034360276
16.364775,0.0042500044
16.784924,0.0058985874
17.21586,0.0046577873
17.65786,0.0052825967
18.11121,0.007770761
18.576197,0.0075762067
19.053123,0.007901948
19.542294,0.007578512
20.044022,0.008041996
20.558632,0.00799987
21.086454,0.009118987
21.627829,0.009117687
22.183102,0.009774735
22.752632,0.010932598
23.336784,0.011780948
23.935932,0.012614137
24.550465,0.01269834
25.180773,0.012088023
25.827263,0.0140348505
26.490353,0.0136835165
27.170467,0.014123982
27.868042,0.014621907
28.583527,0.016574664
29.317379,0.01529457
30.070076,0.015537556
30.842094,0.015228224
31.633936,0.016166225
32.446106,0.016392015
33.27913,0.015342461
34.133537,0.016564496
35.00988,0.016009653
35.908722,0.016201353
36.830647,0.016351162
37.776237,0.01566038
38.746105,0.015479485
39.740875,0.015895072
40.76118,0.015958836
41.807686,0.015989998
42.881054,0.015074515
43.981983,0.01426927
45.111176,0.01427488
46.269363,0.0131924655
47.457283,0.013845044
48.675705,0.012708425
49.925404,0.0129639115
51.20719,0.012128096
52.52188,0.011715463
53.87033,0.012151266
55.2534,0.0103069935
56.671974,0.010323306
58.126976,0.009783375
59.619324,0.009401255
61.149994,0.009353245
62.71996,0.008140663
64.33023,0.00824216
65.98185,0.007862251
67.675865,0.007605008
69.413376,0.0072849398
71.195496,0.0063555543
73.02338,0.0063645733
74.89818,0.0056917733
76.82111,0.0055066943
78.79342,0.005078104
80.81636,0.0046472363
82.89124,0.00463949
85.019394,0.004244268
87.20218,0.004166168
89.44101,0.003897219
91.73732,0.0036123523
94.09259,0.0030088625
96.50832,0.0028911566
98.986084,0.0027526515
101.52745,0.0027562883
104.13406,0.002545854
106.80761,0.002397857
109.54979,0.0020764212
112.362366,0.0021555233
115.24716,0.002229364
118.206024,0.0018620616
121.240845,0.0016399812
124.353584,0.0015726106
127.546234,0.0014883413
130.82086,0.0013510077
134.17957,0.0012440165
137.62448,0.0012307074
141.15787,0.0011767187
144.78195,0.0009890227
148.49908,0.00093120197
152.31165,0.000875662
156.2221,0.0007908884
160.23296,0.0007200285
164.34677,0.0007219178
168.56622,0.0007281192
172.89398,0.00068149884
177.33282,0.0006644491
181.88565,0.00061181764
186.55539,0.0005175534
191.345,0.00056874356
196.2576,0.0005169826
201.29633,0.0004390062
206.46442,0.0004042367
211.76518,0.00040184698
217.20204,0.00039932254
222.77849,0.00041136416
228.49811,0.00036167633
234.36456,0.00033167575
240.38165,0.00035060386
246.55322,0.00027877252
252.88324,0.00025885232
259.37576,0.00027445468
266.03497,0.00026143488
272.86517,0.0002518902
279.87073,0.00023389152
287.0561,0.00019383164
294.42596,0.00017508391
301.98508,0.0001408962
309.73825,0.00016906997
317.6905,0.00014680893
325.84686,0.00015568968
334.21265,0.0001346546
342.79324,0.00013605808
351.59412,0.00010937973
360.62097,0.00013613889
369.87958,9.954816e-05
379.37585,0.00010137023
389.11597,0.00012616927
399.10614,0.00010250926
409.35278,8.795014e-05
419.8625,7.9902275e-05
430.64206,9.500237e-05
441.69836,9.818196e-05
453.03854,7.58571e-05
464.66986,7.571906e-05
476.5998,7.5540585e-05
488.83606,4.8541817e-05
501.3864,7.1806215e-05
514.25903,6.3644264e-05
527.46216,4.8089736e-05
541.00415,5.142338e-05
554.8939,6.0458224e-05
569.14026,7.619693e-05
583.75244,4.4854216e-05
598.7397,3.8264927e-05
614.11176,3.7307134e-05
629.8784,5.8457314e-05
646.0499,4.052883e-05
662.63666,4.568873e-05
679.6492,3.9729184e-05
697.0985,3.2865915e-05
714.99585,3.890964e-05
733.35266,4.239867e-05
752.1808,2.9371342e-05
771.49225,3.0757266e-05
791.29956,2.2749053e-05
811.6154,3.3269363e-05
832.4529,2.8504965e-05
853.82526,2.0124795e-05
875.74634,2.8030146e-05
898.2303,2.9150324e-05
921.2915,2.0427375e-05
944.9447,2.2513765e-05
969.20526,2.2794491e-05
994.0886,2.3046987e-05
1019.61084,2.247018e-05
1045.7883,1.5648257e-05
1072.638,1.5256662e-05
1100.1769,1.6362215e-05
1128.4229,2.6104268e-05
1157.394,1.4139359e-05
1187.109,1.17176405e-05
1217.5869,1.948856e-05
1248.8472,1.4414371e-05
1280.9102,1.2775919e-05
1313.7961,1.9929865e-05
1347.5266,1.3358774e-05
1382.123,1.2432375e-05
1417.6077,7.5036005e-06
1454.0034,9.566743e-06
1491.3335,7.681306e-06
1529.6221,9.628751e-06
1568.8936,9.387729e-06
1609.1733,8.135778e-06
1650.4873,9.915163e-06
1692.8618,9.183607e-06
1736.3245,8.482486e-06
1780.9028,9.189064e-06
1826.6257,9.407017e-06
1873.5226,5.2408755e-06
1921.6235,4.683875e-06
1970.9592,7.057536e-06
2021.5618,5.6666026e-06
2073.4634,7.103241e-06
2126.6975,4.2322345e-06
2181.2983,8.2525585e-06
2237.301,4.7544595e-06
2294.7415,4.2788743e-06
2353.6567,4.5193983e-06
2414.0845,3.3894546e-06
2476.064,5.617822e-06
2539.6343,3.8662647e-06
2604.837,4.7118733e-06
2671.7134,4.900167e-06
2740.3071,3.8817393e-06
2810.6619,2.6200787e-06
2882.8228,4.541344e-06
2956.8364,4.150934e-06
3032.7502,2.6980204e-06
3110.6133,3.6826716e-06
3190.475,4.87282e-06
3272.3875,4.000699e-06
3356.4028,2.19407e-06
3442.5752,2.3768334e-06
3530.96,1.8538642e-06
3621.6138,3.1630661e-06
3714.5952,2.4230505e-06
3809.9639,1.7181076e-06
3907.7808,2.9314278e-06
4008.1094,1.0207344e-06
4111.0137,2.388438e-06
4216.5596,1.1643277e-06
4324.8154,1.135178e-06
4435.851,1.8446153e-06
4549.7373,1.4387492e-06
4666.547,1.5780778e-06
4786.3564,1.5385748e-06
4909.241,2.1667604e-06
5035.2812,9.750079e-07
5164.557,9.5060653e-07
5297.152,6.178733e-07
5433.1514,1.5060137e-06
5572.642,7.341594e-07
5715.714,1.5747236e-06
5862.4595,1.6748746e-06
6012.9727,8.16477e-07
6167.3496,1.1940605e-06
6325.69,1.1641682e-06
6488.0957,1.2611422e-07
6654.6714,4.918305e-07
6825.5234,5.9939845e-07
7000.762,1.16878724e-07
7180.5,7.976736e-07
7364.852,3.3330326e-07
7553.9375,2.1663969e-07
7747.877,2.1121701e-07
7946.7964,1.02964904e-07
8150.8228,3.0116252e-07
8360.087,0.0
8574.724,2.8627446e-07
8794.871,9.303596e-08
9020.672,9.0707566e-08
9252.268,1.7687373e-07
9489.811,8.622313e-08
9733.453,8.4064915e-08
9983.35,1.6392104e-07
10239.662,0.0
10502.555,0.0
10772.198,0.0
11048.764,0.0
11332.43,0.0
11623.379,0.0
11921.798,0.0
12227.878,0.0
12541.816,0.0
12863.815,0.0
13194.082,0.0
13532.826,0.0
13880.269,0.0
14236.631,0.0
14602.143,0.0
14977.037,0.0
15361.559,0.0
15755.951,0.0
16160.471,0.0
16575.375,0.0
17000.93,0.0
17437.414,0.0
17885.102,0.0
18344.285,0.0
18815.254,0.0
19298.316,0.0
19793.783,0.0
20301.969,0.0
20823.203,0.0
21357.816,0.0
21906.16,0.0
22468.578,0.0
23045.438,0.0
23637.105,0.0
24243.965,0.0
24866.404,0.0
25504.824,0.0
26159.637,0.0
26831.258,0.0
27520.125,0.0
28226.678,0.0


==> results/GenerationPlot/Generation5.csv <==
Perplexity,Probability
1.1426888,0.0
1.1720262,0.0
1.2021167,0.0
1.2329799,0.0
1.2646354,0.0
1.2971036,0.0
1.3304055,0.0
1.3645624,0.0
1.3995962,0.0
1.4355295,0.0
1.4723853,0.0
1.5101874,0.0
1.5489599,0.0
1.588728,0.0
1.629517,0.0
1.6713531,0.0
1.7142634,0.0
1.7582755,0.0
1.8034176,0.0
1.8497186,0.0
1.8972082,0.0
1.9459171,0.0
1.9958767,0.0
2.0471187,0.0
2.0996766,0.0
2.1535838,0.0
2.2088747,0.0
2.2655854,0.0
2.3237524,0.0
2.3834124,0.0
2.4446042,0.0
2.507367,0.0
2.571741,0.0
2.6377678,0.0
2.70549,0.0
2.774951,0.0
2.846195,0.0
2.9192681,0.0
2.9942174,0.0
3.0710912,0.0
3.1499386,0.0
3.2308102,0.0
3.313758,0.0
3.3988352,0.0
3.486097,0.0
3.5755992,0.0
3.6673994,0.0
3.7615561,0.0
3.8581305,0.0
3.9571838,0.0
4.0587807,0.0
4.162986,0.0
4.2698665,0.0
4.379491,0.0
4.49193,0.0
4.607256,0.00017759867
4.725543,0.0
4.8468666,0.0
4.9713054,0.00016459299
5.098939,0.0
5.229849,0.0
5.36412,0.0
5.5018387,0.00014872159
5.6430926,0.0
5.7879734,0.0
5.936574,0.00013783092
6.0889897,0.0
6.2453184,0.0
6.405661,0.00012773738
6.57012,0.00024907963
6.7388015,0.00024284488
6.9118137,0.00023676634
7.0892677,0.0004616788
7.2712774,0.0005626524
7.4579606,0.0
7.649436,0.0002139353
7.845828,0.00020857979
8.047262,0.00030503827
8.253868,9.9134515e-05
8.465777,0.00028995852
8.683128,0.00056540134
8.906059,9.1874565e-05
9.134713,0.0006270254
9.369238,0.00043666374
9.609783,0.0003405877
9.856505,0.00041507607
10.109562,0.00024281279
10.369114,0.00015782261
10.635332,0.0003846803
10.908383,0.00045006254
11.188445,0.0003656641
11.4756975,0.00049911404
11.770325,0.00069517485
12.0725155,0.0004066632
12.382465,0.0006608074
12.700374,0.0006442645
13.0264435,0.00062813936
13.360885,0.0009798643
13.703913,0.0009553387
14.055746,0.00087321055
14.416615,0.0007378389
14.786747,0.0009960508
15.166382,0.0012948265
15.555763,0.0018936171
15.955142,0.0016923718
16.364775,0.001800002
16.784924,0.0021936896
17.21586,0.002043723
17.65786,0.0022242514
18.11121,0.0021685844
18.576197,0.00308334
19.053123,0.0028773397
19.542294,0.0025959543
20.044022,0.0031433182
20.558632,0.0033432296
21.086454,0.003647595
21.627829,0.0033671125
22.183102,0.004758267
22.752632,0.004567237
23.336784,0.00508404
23.935932,0.005264437
24.550465,0.006399163
25.180773,0.005589086
25.827263,0.006811497
26.490353,0.0066718725
27.170467,0.0066554365
27.868042,0.0070173405
28.583527,0.0070134588
29.317379,0.007898473
30.070076,0.0074286386
30.842094,0.007614112
31.633936,0.007966716
32.446106,0.0081203515
33.27913,0.0087776575
34.133537,0.009996229
35.00988,0.009348704
35.908722,0.009957793
36.830647,0.009508556
37.776237,0.008252565
38.746105,0.0098832175
39.740875,0.008791704
40.76118,0.009153747
41.807686,0.009550941
42.881054,0.009216444
43.981983,0.009729894
45.111176,0.009413802
46.269363,0.009266557
47.457283,0.009810498
48.675705,0.0096321795
49.925404,0.00942383
51.20719,0.007893649
52.52188,0.0083503835
53.87033,0.008399563
55.2534,0.0086335875
56.671974,0.008244206
58.126976,0.007840777
59.619324,0.0076856976
61.149994,0.0079482505
62.71996,0.007253539
64.33023,0.0072754878
65.98185,0.0070065805
67.675865,0.007012567
69.413376,0.0066130282
71.195496,0.0061027114
73.02338,0.0064318045
74.89818,0.0057245474
76.82111,0.0054321354
78.79342,0.0052234894
80.81636,0.0046776105
82.89124,0.0046197474
85.019394,0.004686981
87.20218,0.004325683
89.44101,0.0042357096
91.73732,0.004183193
94.09259,0.003817603
96.50832,0.0035779122
98.986084,0.0038851239
101.52745,0.0038523562
104.13406,0.002899445
106.80761,0.003072015
109.54979,0.0032565452
112.362366,0.0030221022
115.24716,0.0026340575
118.206024,0.002575044
121.240845,0.0023756104
124.353584,0.002368786
127.546234,0.002258173
130.82086,0.0019889835
134.17957,0.0018050434
137.62448,0.0016647249
141.15787,0.00169262
144.78195,0.0018763173
148.49908,0.0014215983
152.31165,0.0016385088
156.2221,0.001592252
160.23296,0.0014298438
164.34677,0.0012894946
168.56622,0.0012717815
172.89398,0.0012068208
177.33282,0.0011720145
181.88565,0.0010526864
186.55539,0.0009693161
191.345,0.0008980162
196.2576,0.00079632
201.29633,0.00075200136
206.46442,0.0008441414
211.76518,0.00074959913
217.20204,0.0007459044
222.77849,0.00067581254
228.49811,0.0006732193
234.36456,0.00065636885
240.38165,0.00064334105
246.55322,0.00055754505
252.88324,0.0005209403
259.37576,0.00048266165
266.03497,0.00050749123
272.86517,0.0004617987
279.87073,0.00048240123
287.0561,0.00049883145
294.42596,0.00036128424
301.98508,0.00039830268
309.73825,0.00039361604
317.6905,0.00034770538
325.84686,0.0003716463
334.21265,0.00037213633
342.79324,0.00034133872
351.59412,0.00034210255
360.62097,0.0003335403
369.87958,0.00027209832
379.37585,0.0002588176
389.11597,0.0002397216
399.10614,0.00024397203
409.35278,0.0002418629
419.8625,0.00022216729
430.64206,0.0001767044
441.69836,0.00021118383
453.03854,0.0002185407
464.66986,0.00019193899
476.5998,0.00020258613
488.83606,0.00014227774
501.3864,0.00015014027
514.25903,0.00012410631
527.46216,0.00014892306
541.00415,0.00015427014
554.8939,0.00015925581
569.14026,0.000116451905
583.75244,0.00014577621
598.7397,0.000102495345
614.11176,0.00013190738
629.8784,0.00011561558
646.0499,0.00011652038
662.63666,0.00011854373
679.6492,0.00013002277
697.0985,8.451236e-05
714.99585,9.49853e-05
733.35266,7.8102814e-05
752.1808,8.811403e-05
771.49225,9.545358e-05
791.29956,8.892812e-05
811.6154,7.7628516e-05
832.4529,7.863438e-05
853.82526,7.8582525e-05
875.74634,7.941875e-05
898.2303,6.5588225e-05
921.2915,6.927545e-05
944.9447,6.234581e-05
969.20526,5.5719873e-05
994.0886,5.4325043e-05
1019.61084,7.383059e-05
1045.7883,5.6333723e-05
1072.638,5.950098e-05
1100.1769,4.8342907e-05
1128.4229,5.2208536e-05
1157.394,5.1608662e-05
1187.109,5.376329e-05
1217.5869,4.569731e-05
1248.8472,3.603593e-05
1280.9102,3.577257e-05
1313.7961,4.235096e-05
1347.5266,2.7324766e-05
1382.123,4.0257215e-05
1417.6077,4.67532e-05
1454.0034,4.4457218e-05
1491.3335,3.5114543e-05
1529.6221,3.798007e-05
1568.8936,3.390013e-05
1609.1733,2.6441281e-05
1650.4873,3.0737006e-05
1692.8618,2.6100777e-05
1736.3245,3.2044947e-05
1780.9028,2.5269926e-05
1826.6257,2.8221053e-05
1873.5226,2.6204376e-05
1921.6235,2.7251637e-05
1970.9592,2.6569549e-05
2021.5618,2.0237867e-05
2073.4634,2.8018338e-05
2126.6975,2.9625644e-05
2181.2983,2.0631398e-05
2237.301,2.1577931e-05
2294.7415,1.854179e-05
2353.6567,1.6687009e-05
2414.0845,2.1353564e-05
2476.064,2.1479907e-05
2539.6343,1.8686947e-05
2604.837,1.853337e-05
2671.7134,1.6231803e-05
2740.3071,1.91101e-05
2810.6619,1.8340552e-05
2882.8228,1.41917e-05
2956.8364,1.7157194e-05
3032.7502,1.8346536e-05
3110.6133,1.8413359e-05
3190.475,1.3849068e-05
3272.3875,1.9503406e-05
3356.4028,1.3408206e-05
3442.5752,1.4023316e-05
3530.96,1.50626465e-05
3621.6138,1.4911598e-05
3714.5952,1.2776085e-05
3809.9639,1.11677e-05
3907.7808,1.5075915e-05
4008.1094,1.1636372e-05
4111.0137,9.951825e-06
4216.5596,1.3195714e-05
4324.8154,1.2297761e-05
4435.851,9.960922e-06
4549.7373,1.0610775e-05
4666.547,1.0520517e-05
4786.3564,9.573354e-06
4909.241,8.833716e-06
5035.2812,1.17000955e-05
5164.557,9.189197e-06
5297.152,1.0349378e-05
5433.1514,9.487887e-06
5572.642,8.222585e-06
5715.714,7.873618e-06
5862.4595,9.351384e-06
6012.9727,7.892611e-06
6167.3496,7.960402e-06
6325.69,5.950193e-06
6488.0957,7.314625e-06
6654.6714,6.516754e-06
6825.5234,6.3536236e-06
7000.762,6.662087e-06
7180.5,6.0395287e-06
7364.852,4.999549e-06
7553.9375,3.1412756e-06
7747.877,4.5411657e-06
7946.7964,4.015631e-06
8150.8228,4.115888e-06
8360.087,3.2298772e-06
8574.724,3.7215682e-06
8794.871,2.046791e-06
9020.672,2.7212268e-06
9252.268,2.2109216e-06
9489.811,1.5520163e-06
9733.453,1.7653632e-06
9983.35,1.5572498e-06
10239.662,1.0388205e-06
10502.555,1.2465395e-06
10772.198,1.0634202e-06
11048.764,1.4811491e-06
11332.43,5.0542434e-07
11623.379,9.151501e-07
11921.798,7.549747e-07
12227.878,4.6841376e-07
12541.816,1.3048205e-07
12863.815,6.360798e-08
13194.082,2.4806292e-07
13532.826,3.0231766e-07
13880.269,5.8949972e-08
14236.631,1.14948776e-07
14602.143,0.0
14977.037,5.4633038e-08
15361.559,1.597965e-07
15755.951,0.0
16160.471,0.0
16575.375,4.936498e-08
17000.93,4.8129106e-08
17437.414,0.0
17885.102,0.0
18344.285,0.0
18815.254,0.0
19298.316,0.0
19793.783,0.0
20301.969,0.0
20823.203,0.0
21357.816,0.0
21906.16,0.0
22468.578,0.0
23045.438,0.0
23637.105,0.0
24243.965,0.0
24866.404,0.0
25504.824,0.0
26159.637,0.0
26831.258,0.0
27520.125,0.0
28226.678,0.0


==> results/GenerationPlot/Generation6.csv <==
Perplexity,Probability
1.1426888,0.0
1.1720262,0.0
1.2021167,0.0
1.2329799,0.0
1.2646354,0.0
1.2971036,0.0
1.3304055,0.0
1.3645624,0.0
1.3995962,0.0
1.4355295,0.0
1.4723853,0.0
1.5101874,0.0
1.5489599,0.0
1.588728,0.0
1.629517,0.0
1.6713531,0.0
1.7142634,0.0
1.7582755,0.0
1.8034176,0.0
1.8497186,0.0
1.8972082,0.0
1.9459171,0.0
1.9958767,0.0
2.0471187,0.0
2.0996766,0.0
2.1535838,0.0
2.2088747,0.0
2.2655854,0.0
2.3237524,0.0
2.3834124,0.0
2.4446042,0.0
2.507367,0.0
2.571741,0.0
2.6377678,0.0
2.70549,0.0
2.774951,0.0
2.846195,0.0
2.9192681,0.0
2.9942174,0.0
3.0710912,0.0
3.1499386,0.0
3.2308102,0.0
3.313758,0.0
3.3988352,0.0
3.486097,0.0
3.5755992,0.0
3.6673994,0.0
3.7615561,0.0
3.8581305,0.0
3.9571838,0.0
4.0587807,0.0
4.162986,0.0
4.2698665,0.0
4.379491,0.0
4.49193,0.0
4.607256,0.00017759867
4.725543,0.0
4.8468666,0.0
4.9713054,0.00016459299
5.098939,0.0
5.229849,0.0
5.36412,0.00015253983
5.5018387,0.0
5.6430926,0.00014499892
5.7879734,0.0
5.936574,0.0
6.0889897,0.0
6.2453184,0.00026203322
6.405661,0.0
6.57012,0.0
6.7388015,0.00012142244
6.9118137,0.0003551495
7.0892677,0.0002308394
7.2712774,0.00022506097
7.4579606,0.00010971399
7.649436,0.00032090294
7.845828,0.00041715958
8.047262,0.00020335885
8.253868,9.9134515e-05
8.465777,0.00028995852
8.683128,0.00056540134
8.906059,0.0002756237
9.134713,0.00044787527
9.369238,0.00017466549
9.609783,0.0
9.856505,0.00033206085
10.109562,0.0001618752
10.369114,0.00015782261
10.635332,7.6936056e-05
10.908383,0.00015002086
11.188445,7.313282e-05
11.4756975,0.00014260401
11.770325,6.951748e-05
12.0725155,0.00027110882
12.382465,0.00013216148
12.700374,0.00019327934
13.0264435,0.00012562788
13.360885,0.00024496607
13.703913,0.00023883468
14.055746,0.00040749827
14.416615,0.0002837842
14.786747,0.00083004223
15.166382,0.00064741325
15.555763,0.00031560284
15.955142,0.00046155593
16.364775,0.0006000006
16.784924,0.00063373253
17.21586,0.00095056876
17.65786,0.0007877557
18.11121,0.000858398
18.576197,0.0007928589
19.053123,0.00090185273
19.542294,0.0014654582
20.044022,0.0006939793
20.558632,0.0007562067
21.086454,0.001552168
21.627829,0.0013619781
22.183102,0.0019180614
22.752632,0.0015823498
23.336784,0.0017180551
23.935932,0.001777602
24.550465,0.0024330153
25.180773,0.0027620483
25.827263,0.0021860152
26.490353,0.0025019522
27.170467,0.0022285173
27.868042,0.0029067646
28.583527,0.0028912628
29.317379,0.0032375369
30.070076,0.0033469691
30.842094,0.002812181
31.633936,0.003259111
32.446106,0.0030514365
33.27913,0.0037126788
34.133537,0.0037875401
35.00988,0.0036226225
35.908722,0.003418007
36.830647,0.004398818
37.776237,0.0036389264
38.746105,0.004455895
39.740875,0.0041590733
40.76118,0.0045768735
41.807686,0.004149179
42.881054,0.0045605176
43.981983,0.004576585
45.111176,0.0041355435
46.269363,0.004385699
47.457283,0.0042586876
48.675705,0.0045555336
49.925404,0.0053265127
51.20719,0.004330321
52.52188,0.0049853036
53.87033,0.004738994
55.2534,0.0046499944
56.671974,0.004418086
58.126976,0.0049268794
59.619324,0.004089889
61.149994,0.0046833125
62.71996,0.004670444
64.33023,0.004070203
65.98185,0.0042659533
67.675865,0.004352628
69.413376,0.0039961077
71.195496,0.0040799673
73.02338,0.004325221
74.89818,0.003911046
76.82111,0.0038664024
78.79342,0.00393579
80.81636,0.0038473853
82.89124,0.0038497895
85.019394,0.0035801989
87.20218,0.0033685907
89.44101,0.0034489473
91.73732,0.003237738
94.09259,0.0032784427
96.50832,0.003187903
98.986084,0.0031411638
101.52745,0.002901356
104.13406,0.0026951479
106.80761,0.0028268665
109.54979,0.002711298
112.362366,0.0025924537
115.24716,0.0023997612
118.206024,0.0024435231
121.240845,0.0024700952
124.353584,0.0027241036
127.546234,0.0020528845
130.82086,0.0021140769
134.17957,0.0020977533
137.62448,0.0018430884
141.15787,0.0020114356
144.78195,0.0018989235
148.49908,0.001873424
152.31165,0.0019232332
156.2221,0.0016603419
160.23296,0.0017004928
164.34677,0.0016031553
168.56622,0.0015581751
172.89398,0.0014623828
177.33282,0.0016565087
181.88565,0.0013316032
186.55539,0.0012500231
191.345,0.0013170905
196.2576,0.001246595
201.29633,0.0010812561
206.46442,0.0011057063
211.76518,0.0012248604
217.20204,0.0010811846
222.77849,0.0009990272
228.49811,0.00089165755
234.36456,0.0009042528
240.38165,0.00092246267
246.55322,0.0008462737
252.88324,0.0009577535
259.37576,0.00074134313
266.03497,0.0007658504
272.86517,0.0007106902
279.87073,0.0007133691
287.0561,0.0007097659
294.42596,0.00061140413
301.98508,0.0006800951
309.73825,0.00061287865
317.6905,0.00063102087
325.84686,0.0005298471
334.21265,0.0006096181
342.79324,0.00054661935
351.59412,0.0005538803
360.62097,0.00054909353
369.87958,0.0005021652
379.37585,0.00047449896
389.11597,0.00049626577
399.10614,0.00044694034
409.35278,0.00049172126
419.8625,0.00046966947
430.64206,0.0003724093
441.69836,0.00040199028
453.03854,0.00038651
464.66986,0.00038387798
476.5998,0.00036911882
488.83606,0.00034481427
501.3864,0.0003508713
514.25903,0.0003309502
527.46216,0.00031801278
541.00415,0.00028131614
554.8939,0.0002860706
569.14026,0.00025590666
583.75244,0.00031257782
598.7397,0.0002678545
614.11176,0.00023450197
629.8784,0.0002247359
646.0499,0.00019757803
662.63666,0.0002309133
679.6492,0.00021670462
697.0985,0.00022184492
714.99585,0.00020713662
733.35266,0.00020641458
752.1808,0.00016752545
771.49225,0.00017499823
791.29956,0.00017165195
811.6154,0.00018751822
832.4529,0.00016906392
853.82526,0.00016770662
875.74634,0.00015977184
898.2303,0.00012753266
921.2915,0.00015009679
944.9447,0.0001298871
969.20526,0.00013676696
994.0886,0.00013005086
1019.61084,0.00012117847
1045.7883,0.00011501468
1072.638,0.00013425862
1100.1769,0.00011156056
1128.4229,9.6440766e-05
1157.394,9.544067e-05
1187.109,0.000115797855
1217.5869,9.945885e-05
1248.8472,9.565901e-05
1280.9102,8.112708e-05
1313.7961,7.971946e-05
1347.5266,8.865368e-05
1382.123,9.2354785e-05
1417.6077,8.3694e-05
1454.0034,8.2161445e-05
1491.3335,7.0229085e-05
1529.6221,8.5053965e-05
1568.8936,7.7709534e-05
1609.1733,7.6272925e-05
1650.4873,7.0397655e-05
1692.8618,6.2835206e-05
1736.3245,6.503239e-05
1780.9028,5.1458755e-05
1826.6257,6.181754e-05
1873.5226,6.1580286e-05
1921.6235,6.046457e-05
1970.9592,5.3139098e-05
2021.5618,5.342797e-05
2073.4634,4.3014068e-05
2126.6975,4.924782e-05
2181.2983,4.8390004e-05
2237.301,4.4984503e-05
2294.7415,5.1346495e-05
2353.6567,4.2065167e-05
2414.0845,4.2029234e-05
2476.064,3.7672453e-05
2539.6343,4.5428613e-05
2604.837,3.9265615e-05
2671.7134,4.0120118e-05
2740.3071,3.374127e-05
2810.6619,3.3769902e-05
2882.8228,3.4343913e-05
2956.8364,3.625149e-05
3032.7502,3.8851493e-05
3110.6133,3.23549e-05
3190.475,3.4879133e-05
3272.3875,3.2255633e-05
3356.4028,2.19407e-05
3442.5752,2.8521998e-05
3530.96,2.6649299e-05
3621.6138,2.8467595e-05
3714.5952,2.8195498e-05
3809.9639,2.4053506e-05
3907.7808,2.5964075e-05
4008.1094,2.7559829e-05
4111.0137,2.3486306e-05
4216.5596,2.1540063e-05
4324.8154,2.3838738e-05
4435.851,2.065969e-05
4549.7373,1.9423112e-05
4666.547,1.8410907e-05
4786.3564,1.675337e-05
4909.241,1.9667517e-05
5035.2812,1.9337656e-05
5164.557,1.4575967e-05
5297.152,1.3129807e-05
5433.1514,1.5210738e-05
5572.642,1.6004675e-05
5715.714,1.5031454e-05
5862.4595,1.4934299e-05
6012.9727,1.2519315e-05
6167.3496,1.2338624e-05
6325.69,1.06068655e-05
6488.0957,1.2233078e-05
6654.6714,9.344779e-06
6825.5234,9.950015e-06
7000.762,8.532147e-06
7180.5,9.79999e-06
7364.852,7.7770765e-06
7553.9375,6.607511e-06
7747.877,7.286987e-06
7946.7964,6.7956835e-06
8150.8228,4.617825e-06
8360.087,5.0895037e-06
8574.724,6.2980384e-06
8794.871,3.7214384e-06
9020.672,3.9911324e-06
9252.268,4.0680957e-06
9489.811,3.1040327e-06
9733.453,3.026337e-06
9983.35,2.9505788e-06
10239.662,2.7968244e-06
10502.555,1.5581744e-06
10772.198,1.6710889e-06
11048.764,1.7773788e-06
11332.43,1.6606799e-06
11623.379,1.2671309e-06
11921.798,5.490725e-07
12227.878,3.3458127e-07
12541.816,4.5668716e-07
12863.815,4.4525584e-07
13194.082,3.1007866e-07
13532.826,5.4417177e-07
13880.269,1.7684991e-07
14236.631,2.2989755e-07
14602.143,5.603581e-08
14977.037,1.09266075e-07
15361.559,1.06531e-07
15755.951,5.1932226e-08
16160.471,1.012646e-07
16575.375,4.936498e-08
17000.93,0.0
17437.414,4.6924555e-08
17885.102,4.5749832e-08
18344.285,0.0
18815.254,0.0
19298.316,0.0
19793.783,4.133823e-08
20301.969,0.0
20823.203,0.0
21357.816,0.0
21906.16,0.0
22468.578,0.0
23045.438,0.0
23637.105,0.0
24243.965,0.0
24866.404,0.0
25504.824,0.0
26159.637,0.0
26831.258,0.0
27520.125,0.0
28226.678,0.0


==> results/GenerationPlot/Generation7.csv <==
Perplexity,Probability
1.1426888,0.0
1.1720262,0.0
1.2021167,0.0
1.2329799,0.0
1.2646354,0.0
1.2971036,0.0
1.3304055,0.0
1.3645624,0.0
1.3995962,0.0
1.4355295,0.0
1.4723853,0.0
1.5101874,0.0
1.5489599,0.0
1.588728,0.0
1.629517,0.0
1.6713531,0.0
1.7142634,0.0
1.7582755,0.0
1.8034176,0.0
1.8497186,0.0
1.8972082,0.0
1.9459171,0.0
1.9958767,0.0
2.0471187,0.0
2.0996766,0.0
2.1535838,0.0
2.2088747,0.0
2.2655854,0.0
2.3237524,0.0
2.3834124,0.0
2.4446042,0.0
2.507367,0.0
2.571741,0.0
2.6377678,0.0
2.70549,0.0
2.774951,0.0
2.846195,0.0
2.9192681,0.0
2.9942174,0.0
3.0710912,0.0
3.1499386,0.0
3.2308102,0.0
3.313758,0.0
3.3988352,0.0
3.486097,0.0
3.5755992,0.0
3.6673994,0.0
3.7615561,0.0
3.8581305,0.0
3.9571838,0.0
4.0587807,0.0
4.162986,0.0
4.2698665,0.0
4.379491,0.0
4.49193,0.0
4.607256,0.00017759867
4.725543,0.0
4.8468666,0.00016881866
4.9713054,0.0
5.098939,0.0
5.229849,0.0
5.36412,0.0
5.5018387,0.0
5.6430926,0.0
5.7879734,0.0
5.936574,0.0
6.0889897,0.0
6.2453184,0.0
6.405661,0.0
6.57012,0.00012453982
6.7388015,0.0
6.9118137,0.00011838317
7.0892677,0.0004616788
7.2712774,0.000112530484
7.4579606,0.0
7.649436,0.00010696765
7.845828,0.00020857979
8.047262,0.00010167943
8.253868,9.9134515e-05
8.465777,9.6652846e-05
8.683128,0.00028270067
8.906059,0.00018374913
9.134713,0.00026872515
9.369238,8.7332744e-05
9.609783,8.514692e-05
9.856505,8.301521e-05
10.109562,8.09376e-05
10.369114,0.0
10.635332,0.00023080816
10.908383,7.501043e-05
11.188445,0.0
11.4756975,7.1302005e-05
11.770325,0.0
12.0725155,0.00013555441
12.382465,6.608074e-05
12.700374,0.00019327934
13.0264435,0.00012562788
13.360885,0.00018372455
13.703913,0.00023883468
14.055746,0.00011642808
14.416615,5.675684e-05
14.786747,0.00011067231
15.166382,0.00032370663
15.555763,0.00010520095
15.955142,5.128399e-05
16.364775,0.00015000015
16.784924,0.00019499463
17.21586,0.00028517062
17.65786,0.00032437
18.11121,0.00027107305
18.576197,8.8095425e-05
19.053123,0.00034356295
19.542294,0.00029309164
20.044022,0.00032657853
20.558632,0.00043780386
21.086454,0.0006208672
21.627829,0.00049182546
22.183102,0.0007008301
22.752632,0.0005394374
23.336784,0.00031556113
23.935932,0.0006153238
24.550465,0.00059992156
25.180773,0.0006823884
25.827263,0.00066530897
26.490353,0.001235532
27.170467,0.0008432228
27.868042,0.0005872252
28.583527,0.00091604365
29.317379,0.0011443017
30.070076,0.0011700786
30.842094,0.0011142603
31.633936,0.0010605043
32.446106,0.0012357057
33.27913,0.0012047766
34.133537,0.0013184476
35.00988,0.0010283573
35.908722,0.0009114685
36.830647,0.0010663801
37.776237,0.0014512385
38.746105,0.0013515512
39.740875,0.0016265681
40.76118,0.0015657727
41.807686,0.0020158747
42.881054,0.0015837782
43.981983,0.0015255281
45.111176,0.0016868664
46.269363,0.0018214798
47.457283,0.0015689901
48.675705,0.0018659197
49.925404,0.001819209
51.20719,0.0018695483
52.52188,0.0021810704
53.87033,0.0018682572
55.2534,0.0018066857
56.671974,0.0018047737
58.126976,0.0018159071
59.619324,0.0015783131
61.149994,0.0016726117
62.71996,0.00195689
64.33023,0.0020223819
65.98185,0.0017609459
67.675865,0.0019949542
69.413376,0.0014499152
71.195496,0.00188483
73.02338,0.0021065841
74.89818,0.0017916522
76.82111,0.0018746193
78.79342,0.0017134706
80.81636,0.0014073331
82.89124,0.0018261821
85.019394,0.0017997236
87.20218,0.0015107051
89.44101,0.0017656414
91.73732,0.0016768451
94.09259,0.0015044312
96.50832,0.0016363438
98.986084,0.0016449778
101.52745,0.0015957459
104.13406,0.0014536512
106.80761,0.0013789593
109.54979,0.0016656183
112.362366,0.0014855633
115.24716,0.0014270769
118.206024,0.0014467317
121.240845,0.0013767743
124.353584,0.0012633525
127.546234,0.0013022986
130.82086,0.0013885357
134.17957,0.0012806052
137.62448,0.001159362
141.15787,0.0011941086
144.78195,0.0011981303
148.49908,0.0012011954
152.31165,0.0012409688
156.2221,0.0011627631
160.23296,0.0010366368
164.34677,0.0010903447
168.56622,0.0010048045
172.89398,0.0010837724
177.33282,0.0010981867
181.88565,0.001003201
186.55539,0.00096054404
191.345,0.00086380605
196.2576,0.00091305794
201.29633,0.00089833676
206.46442,0.00090755103
211.76518,0.0009505226
217.20204,0.00088529056
222.77849,0.0008153825
228.49811,0.0008451051
234.36456,0.0007506346
240.38165,0.00082374894
246.55322,0.00072016235
252.88324,0.0007377291
259.37576,0.00070664193
266.03497,0.00074739615
272.86517,0.00065071636
279.87073,0.00069582724
287.0561,0.00067841075
294.42596,0.0006475325
301.98508,0.00059068017
309.73825,0.00066042953
317.6905,0.0006155673
325.84686,0.0005800696
334.21265,0.00051658397
342.79324,0.0005513933
351.59412,0.000530608
360.62097,0.0005218658
369.87958,0.0005331357
379.37585,0.0004939103
389.11597,0.00049626577
399.10614,0.0005002452
409.35278,0.0004837258
419.8625,0.0005339811
430.64206,0.00042181052
441.69836,0.00047979486
453.03854,0.0004370814
464.66986,0.0003627471
476.5998,0.00038628714
488.83606,0.0004167901
501.3864,0.0003949342
514.25903,0.0003898211
527.46216,0.00042349997
541.00415,0.00033425196
554.8939,0.00033178294
569.14026,0.00035941947
583.75244,0.00031958628
598.7397,0.00031841887
614.11176,0.00030378666
629.8784,0.00033255716
646.0499,0.00026977
662.63666,0.00031488176
679.6492,0.00026967688
697.0985,0.0002910981
714.99585,0.0002815227
733.35266,0.0002744756
752.1808,0.0002643421
771.49225,0.00024181574
791.29956,0.00023162672
811.6154,0.00022683656
832.4529,0.00022214212
853.82526,0.00025012245
875.74634,0.0002345189
898.2303,0.00022773689
921.2915,0.00021226707
944.9447,0.00019656248
969.20526,0.00019670802
994.0886,0.00017943725
1019.61084,0.00019340405
1045.7883,0.00020499215
1072.638,0.00016706044
1100.1769,0.00015767226
1128.4229,0.0001725782
1157.394,0.00017320714
1187.109,0.00017438606
1217.5869,0.00016330068
1248.8472,0.00014152292
1280.9102,0.00014692306
1313.7961,0.00014200028
1347.5266,0.0001390527
1382.123,0.00014208427
1417.6077,0.0001264068
1454.0034,0.00014068739
1491.3335,0.00012783887
1529.6221,0.000111800495
1568.8936,0.000116825075
1609.1733,0.00012203667
1650.4873,0.00011600741
1692.8618,0.00012035359
1736.3245,0.00010226108
1780.9028,0.00011899838
1826.6257,9.272631e-05
1873.5226,9.2152055e-05
1921.6235,8.77162e-05
1970.9592,9.216312e-05
2021.5618,8.904662e-05
2073.4634,9.4709874e-05
2126.6975,8.887693e-05
2181.2983,9.0027905e-05
2237.301,7.972863e-05
2294.7415,7.951575e-05
2353.6567,7.9263285e-05
2414.0845,7.9313235e-05
2476.064,8.525871e-05
2539.6343,7.8291865e-05
2604.837,7.8217105e-05
2671.7134,7.472755e-05
2740.3071,6.9274116e-05
2810.6619,7.132436e-05
2882.8228,6.8120156e-05
2956.8364,6.890551e-05
3032.7502,6.610149e-05
3110.6133,6.576199e-05
3190.475,6.180788e-05
3272.3875,6.576149e-05
3356.4028,6.0215032e-05
3442.5752,6.084693e-05
3530.96,6.256792e-05
3621.6138,5.4675857e-05
3714.5952,5.6170717e-05
3809.9639,5.1543226e-05
3907.7808,5.3184478e-05
4008.1094,4.91994e-05
4111.0137,4.6375502e-05
4216.5596,5.0648257e-05
4324.8154,4.5785513e-05
4435.851,4.6484307e-05
4549.7373,4.226326e-05
4666.547,4.47122e-05
4786.3564,3.966104e-05
4909.241,4.300186e-05
5035.2812,3.9162816e-05
5164.557,3.6756788e-05
5297.152,3.8308142e-05
5433.1514,3.840335e-05
5572.642,3.3330838e-05
5715.714,3.3498665e-05
5862.4595,3.0845607e-05
6012.9727,3.1570446e-05
6167.3496,3.2504977e-05
6325.69,3.1173837e-05
6488.0957,3.165467e-05
6654.6714,2.5821102e-05
6825.5234,2.6613292e-05
7000.762,2.653147e-05
7180.5,2.4841833e-05
7364.852,2.1775815e-05
7553.9375,2.1772288e-05
7747.877,2.4289957e-05
7946.7964,2.2034488e-05
8150.8228,1.8672075e-05
8360.087,1.7519636e-05
8574.724,1.5458822e-05
8794.871,1.4699681e-05
9020.672,1.2971182e-05
9252.268,1.3353966e-05
9489.811,9.225875e-06
9733.453,1.0760309e-05
9983.35,1.0081144e-05
10239.662,8.150745e-06
10502.555,6.3885145e-06
10772.198,6.7603146e-06
11048.764,5.702424e-06
11332.43,3.8989874e-06
11623.379,3.097431e-06
11921.798,2.0590217e-06
12227.878,2.6766502e-06
12541.816,2.4791589e-06
12863.815,1.2721596e-06
13194.082,1.8604718e-06
13532.826,1.4511247e-06
13880.269,1.0021495e-06
14236.631,6.896926e-07
14602.143,5.603581e-07
14977.037,2.731652e-07
15361.559,5.32655e-08
15755.951,1.0386445e-07
16160.471,2.531615e-07
16575.375,0.0
17000.93,4.8129106e-08
17437.414,9.384911e-08
17885.102,0.0
18344.285,0.0
18815.254,0.0
19298.316,4.2399645e-08
19793.783,0.0
20301.969,0.0
20823.203,0.0
21357.816,0.0
21906.16,0.0
22468.578,0.0
23045.438,0.0
23637.105,0.0
24243.965,0.0
24866.404,0.0
25504.824,0.0
26159.637,0.0
26831.258,0.0
27520.125,0.0
28226.678,0.0


==> results/GenerationPlot/Generation8.csv <==
Perplexity,Probability
1.1426888,0.0
1.1720262,0.0
1.2021167,0.0
1.2329799,0.0
1.2646354,0.0
1.2971036,0.0
1.3304055,0.0
1.3645624,0.0
1.3995962,0.0
1.4355295,0.0
1.4723853,0.0
1.5101874,0.0
1.5489599,0.0
1.588728,0.0
1.629517,0.0
1.6713531,0.0
1.7142634,0.0
1.7582755,0.0
1.8034176,0.0
1.8497186,0.0
1.8972082,0.0
1.9459171,0.0
1.9958767,0.0
2.0471187,0.0
2.0996766,0.0
2.1535838,0.0
2.2088747,0.0
2.2655854,0.0
2.3237524,0.0
2.3834124,0.0
2.4446042,0.0
2.507367,0.0
2.571741,0.0
2.6377678,0.0
2.70549,0.0
2.774951,0.0
2.846195,0.0
2.9192681,0.0
2.9942174,0.0
3.0710912,0.0
3.1499386,0.0
3.2308102,0.0
3.313758,0.0
3.3988352,0.0
3.486097,0.0
3.5755992,0.0
3.6673994,0.0
3.7615561,0.0
3.8581305,0.0
3.9571838,0.0
4.0587807,0.0
4.162986,0.0
4.2698665,0.0
4.379491,0.0
4.49193,0.0
4.607256,0.00017759867
4.725543,0.0
4.8468666,0.0
4.9713054,0.0
5.098939,0.0
5.229849,0.0
5.36412,0.0
5.5018387,0.0
5.6430926,0.0
5.7879734,0.0
5.936574,0.0
6.0889897,0.0
6.2453184,0.0
6.405661,0.0
6.57012,0.0
6.7388015,0.0
6.9118137,0.0
7.0892677,0.0002308394
7.2712774,0.0
7.4579606,0.0
7.649436,0.00010696765
7.845828,0.0
8.047262,0.0
8.253868,0.00019826903
8.465777,9.6652846e-05
8.683128,0.0
8.906059,9.1874565e-05
9.134713,0.00017915011
9.369238,8.7332744e-05
9.609783,0.0
9.856505,0.0
10.109562,0.0
10.369114,7.8911304e-05
10.635332,0.0
10.908383,0.00015002086
11.188445,0.0
11.4756975,7.1302005e-05
11.770325,6.951748e-05
12.0725155,0.0
12.382465,6.608074e-05
12.700374,0.00019327934
13.0264435,0.00012562788
13.360885,6.124152e-05
13.703913,0.0
14.055746,0.0
14.416615,0.0001702705
14.786747,5.5336153e-05
15.166382,5.3951106e-05
15.555763,0.00010520095
15.955142,0.0
16.364775,0.00010000011
16.784924,9.7497315e-05
17.21586,0.0
17.65786,0.00018535429
18.11121,0.00013553652
18.576197,0.00026428627
19.053123,0.00025767222
19.542294,8.3740466e-05
20.044022,0.00024493388
20.558632,0.00027860247
21.086454,3.88042e-05
21.627829,0.00022699634
22.183102,3.6885795e-05
22.752632,7.1924995e-05
23.336784,0.00024543641
23.935932,0.00017092327
24.550465,0.00029996078
25.180773,0.00035744152
25.827263,0.0002851324
26.490353,0.0002471064
27.170467,0.00033126608
27.868042,0.00035233508
28.583527,0.0005152746
29.317379,0.0003349176
30.070076,0.00029932242
30.842094,0.00021224006
31.633936,0.00033625748
32.446106,0.0004287142
33.27913,0.00034422186
34.133537,0.00043149194
35.00988,0.0007245245
35.908722,0.0005240944
36.830647,0.0005554063
37.776237,0.0004548658
38.746105,0.00035900576
39.740875,0.00045296835
40.76118,0.00060222024
41.807686,0.00058714795
42.881054,0.0004770416
43.981983,0.00052091206
45.111176,0.0005622888
46.269363,0.0006366337
47.457283,0.0005689744
48.675705,0.0005211127
49.925404,0.0005408459
51.20719,0.0005592666
52.52188,0.00051410944
53.87033,0.00063794147
55.2534,0.00047388478
56.671974,0.0004764603
58.126976,0.0006193791
59.619324,0.00068622304
61.149994,0.00052185485
62.71996,0.00065229664
64.33023,0.00044517842
65.98185,0.0006076504
67.675865,0.00056825974
69.413376,0.0006954878
71.195496,0.0006321076
73.02338,0.0006499036
74.89818,0.0006554825
76.82111,0.00060712104
78.79342,0.0005192335
80.81636,0.00061760657
82.89124,0.00048369152
85.019394,0.00042346437
87.20218,0.0005536124
89.44101,0.0005397556
91.73732,0.0006154378
94.09259,0.0005565526
96.50832,0.0005934925
98.986084,0.00045464214
101.52745,0.0005480339
104.13406,0.0004007363
106.80761,0.00049029663
109.54979,0.00058259297
112.362366,0.0005607274
115.24716,0.00061059016
118.206024,0.00044301836
121.240845,0.00047917143
124.353584,0.0005329768
127.546234,0.00041699214
130.82086,0.00059419323
134.17957,0.0004634571
137.62448,0.0006302173
141.15787,0.00050430803
144.78195,0.00043517
148.49908,0.0003636647
152.31165,0.0005318438
156.2221,0.00049757876
160.23296,0.0004085268
164.34677,0.00045804438
168.56622,0.00051453756
172.89398,0.0004779957
177.33282,0.000461423
181.88565,0.00041387667
186.55539,0.00046053485
191.345,0.0004575606
196.2576,0.00042525984
201.29633,0.0003536439
206.46442,0.0004597202
211.76518,0.00033229653
217.20204,0.0003578834
222.77849,0.00039299967
228.49811,0.00044403828
234.36456,0.000356115
240.38165,0.0004493176
246.55322,0.00036837798
252.88324,0.00037533586
259.37576,0.00038802213
266.03497,0.00038138733
272.86517,0.00039282875
279.87073,0.00034498997
287.0561,0.0002821961
294.42596,0.00039185444
301.98508,0.00031159737
309.73825,0.00034870682
317.6905,0.000337403
325.84686,0.00034402395
334.21265,0.00029134357
342.79324,0.00033179077
351.59412,0.00031883025
360.62097,0.00029496758
369.87958,0.00030085666
379.37585,0.0003062675
389.11597,0.0003364514
399.10614,0.00027882517
409.35278,0.00029783117
419.8625,0.0003020696
430.64206,0.000281207
441.69836,0.000276021
453.03854,0.00029078557
464.66986,0.00025709262
476.5998,0.00026954256
488.83606,0.0002795339
501.3864,0.00024805783
514.25903,0.00025139484
527.46216,0.0002745769
541.00415,0.00024047992
554.8939,0.0002580534
569.14026,0.00023002847
583.75244,0.00025230498
598.7397,0.00025282183
614.11176,0.00024782596
629.8784,0.00021044633
646.0499,0.0002153094
662.63666,0.00020868635
679.6492,0.0002227242
697.0985,0.00023240899
714.99585,0.0001934038
733.35266,0.00023096119
752.1808,0.00023061944
771.49225,0.0002036343
791.29956,0.00022128625
811.6154,0.00017542027
832.4529,0.0002044494
853.82526,0.00017824817
875.74634,0.00018967067
898.2303,0.00019585375
921.2915,0.0001749649
944.9447,0.0001853056
969.20526,0.00017391353
994.0886,0.00017038308
1019.61084,0.00016290881
1045.7883,0.00017213082
1072.638,0.00016324628
1100.1769,0.00016659709
1128.4229,0.00016967775
1157.394,0.00013503089
1187.109,0.00015853278
1217.5869,0.0001706929
1248.8472,0.00015790289
1280.9102,0.0001552274
1313.7961,0.00013888623
1347.5266,0.00013723104
1382.123,0.00014504437
1417.6077,0.000155844
1454.0034,0.00015363065
1491.3335,0.00014155549
1529.6221,0.00013587237
1568.8936,0.00013194974
1609.1733,0.00012051122
1650.4873,0.0001184862
1692.8618,0.00013485401
1736.3245,0.00013006479
1780.9028,0.00010613368
1826.6257,0.00012139532
1873.5226,0.000108311426
1921.6235,0.00011496784
1970.9592,0.00010710849
2021.5618,0.00011899866
2073.4634,0.000106548614
2126.6975,9.888039e-05
2181.2983,0.00010690815
2237.301,0.00010606102
2294.7415,9.912726e-05
2353.6567,9.907911e-05
2414.0845,9.6599455e-05
2476.064,0.00010310356
2539.6343,8.89241e-05
2604.837,0.00010020585
2671.7134,9.187813e-05
2740.3071,8.689124e-05
2810.6619,9.3158356e-05
2882.8228,0.00010246407
2956.8364,0.00010155952
3032.7502,8.0670805e-05
3110.6133,8.5490596e-05
3190.475,8.899309e-05
3272.3875,8.70152e-05
3356.4028,8.337466e-05
3442.5752,8.27138e-05
3530.96,7.948442e-05
3621.6138,8.382125e-05
3714.5952,8.458649e-05
3809.9639,7.81739e-05
3907.7808,7.328569e-05
4008.1094,7.2676296e-05
4111.0137,7.682809e-05
4216.5596,8.1697e-05
4324.8154,7.20838e-05
4435.851,7.618261e-05
4549.7373,7.4635114e-05
4666.547,7.066281e-05
4786.3564,6.5133005e-05
4909.241,6.750292e-05
5035.2812,7.150058e-05
5164.557,6.844367e-05
5297.152,6.518563e-05
5433.1514,6.9728434e-05
5572.642,7.238812e-05
5715.714,7.286675e-05
5862.4595,6.573883e-05
6012.9727,6.273265e-05
6167.3496,6.9255504e-05
6325.69,6.480536e-05
6488.0957,6.1165396e-05
6654.6714,6.197064e-05
6825.5234,5.862117e-05
7000.762,6.311451e-05
7180.5,5.8002264e-05
7364.852,5.9216884e-05
7553.9375,5.9250957e-05
7747.877,5.2381816e-05
7946.7964,5.4365468e-05
8150.8228,5.0996856e-05
8360.087,4.6882156e-05
8574.724,4.3609143e-05
8794.871,4.6424942e-05
9020.672,3.764364e-05
9252.268,3.3782882e-05
9489.811,3.1557665e-05
9733.453,2.841394e-05
9983.35,2.5079918e-05
10239.662,2.5570967e-05
10502.555,1.9944631e-05
10772.198,1.830602e-05
11048.764,1.3256284e-05
11332.43,1.22745905e-05
11623.379,1.0489029e-05
11921.798,9.746036e-06
12227.878,7.226955e-06
12541.816,6.5241024e-06
12863.815,6.233582e-06
13194.082,4.7131953e-06
13532.826,3.506885e-06
13880.269,3.536998e-06
14236.631,3.1036168e-06
14602.143,2.1293608e-06
14977.037,1.3658259e-06
15361.559,1.5446994e-06
15755.951,9.3478e-07
16160.471,7.5948446e-07
16575.375,2.9618988e-07
17000.93,2.4064553e-07
17437.414,1.8769822e-07
17885.102,2.2874916e-07
18344.285,1.7841899e-07
18815.254,1.3046494e-07
19298.316,2.1199824e-07
19793.783,8.267646e-08
20301.969,1.2091066e-07
20823.203,0.0
21357.816,3.8311004e-08
21906.16,0.0
22468.578,3.6417184e-08
23045.438,0.0
23637.105,0.0
24243.965,0.0
24866.404,3.290555e-08
25504.824,0.0
26159.637,0.0
26831.258,0.0
27520.125,0.0
28226.678,2.8988214e-08


==> results/GenerationPlot/Generation9.csv <==
Perplexity,Probability
1.1426888,0.0
1.1720262,0.0
1.2021167,0.0
1.2329799,0.0
1.2646354,0.0
1.2971036,0.0
1.3304055,0.0
1.3645624,0.0
1.3995962,0.0
1.4355295,0.0
1.4723853,0.0
1.5101874,0.0
1.5489599,0.0
1.588728,0.0
1.629517,0.0
1.6713531,0.0
1.7142634,0.0
1.7582755,0.0
1.8034176,0.0
1.8497186,0.0
1.8972082,0.0
1.9459171,0.0
1.9958767,0.0
2.0471187,0.0
2.0996766,0.0
2.1535838,0.0
2.2088747,0.0
2.2655854,0.0
2.3237524,0.0
2.3834124,0.0
2.4446042,0.0
2.507367,0.0
2.571741,0.0
2.6377678,0.0
2.70549,0.0
2.774951,0.0
2.846195,0.0
2.9192681,0.0
2.9942174,0.0
3.0710912,0.0
3.1499386,0.0
3.2308102,0.0
3.313758,0.0
3.3988352,0.0
3.486097,0.0
3.5755992,0.0
3.6673994,0.0
3.7615561,0.0
3.8581305,0.0
3.9571838,0.0
4.0587807,0.0
4.162986,0.0
4.2698665,0.0
4.379491,0.0
4.49193,0.0
4.607256,0.0
4.725543,0.0
4.8468666,0.0
4.9713054,0.0
5.098939,0.0
5.229849,0.0
5.36412,0.0
5.5018387,0.0
5.6430926,0.0
5.7879734,0.0
5.936574,0.0
6.0889897,0.0
6.2453184,0.0
6.405661,0.0
6.57012,0.0
6.7388015,0.0
6.9118137,0.0
7.0892677,0.0
7.2712774,0.0
7.4579606,0.0
7.649436,0.0
7.845828,0.0
8.047262,0.0
8.253868,0.0
8.465777,9.6652846e-05
8.683128,0.00018846712
8.906059,0.0
9.134713,0.0
9.369238,0.0
9.609783,0.0
9.856505,0.0
10.109562,0.0
10.369114,7.8911304e-05
10.635332,0.0
10.908383,7.501043e-05
11.188445,0.0
11.4756975,0.0
11.770325,0.0
12.0725155,0.0
12.382465,0.0
12.700374,6.442645e-05
13.0264435,0.0
13.360885,6.124152e-05
13.703913,5.970867e-05
14.055746,5.821404e-05
14.416615,0.0
14.786747,5.5336153e-05
15.166382,5.3951106e-05
15.555763,5.2600473e-05
15.955142,0.0
16.364775,0.0
16.784924,0.00014624596
17.21586,4.752844e-05
17.65786,0.00027803142
18.11121,9.035768e-05
18.576197,8.8095425e-05
19.053123,8.589074e-05
19.542294,8.3740466e-05
20.044022,0.00012246694
20.558632,0.00015920142
21.086454,7.76084e-05
21.627829,0.00018916363
22.183102,0.00018442898
22.752632,0.00021577497
23.336784,3.506235e-05
23.935932,0.00013673861
24.550465,0.0004332767
25.180773,0.00016247343
25.827263,0.00019008826
26.490353,9.26649e-05
27.170467,0.0001204604
27.868042,0.0002642513
28.583527,0.00014313182
29.317379,0.0001674588
30.070076,0.00032653357
30.842094,0.0003448901
31.633936,0.00015519575
32.446106,0.00012609242
33.27913,0.0002950473
34.133537,0.0002636895
35.00988,0.00023371758
35.908722,0.00020508042
36.830647,0.00011108127
37.776237,0.0002599233
38.746105,0.00023229784
39.740875,0.00020589471
40.76118,0.00016059207
41.807686,0.0002544308
42.881054,0.00028622494
43.981983,0.00031626804
45.111176,0.0002720752
46.269363,0.00021221123
47.457283,0.00032759132
48.675705,0.00025215128
49.925404,0.00022944977
51.20719,0.00023968567
52.52188,0.00023368609
53.87033,0.00024302534
55.2534,0.00026656018
56.671974,0.00036095476
58.126976,0.00015484478
59.619324,0.0002470403
61.149994,0.00013380894
62.71996,0.00030005648
64.33023,0.00027982643
65.98185,0.00023561952
67.675865,0.00024181265
69.413376,0.00022397064
71.195496,0.00034478595
73.02338,0.00017928376
74.89818,0.0002403436
76.82111,0.00025562992
78.79342,0.00025961676
80.81636,0.00024299274
82.89124,0.0001974251
85.019394,0.00022135639
87.20218,0.0002627313
89.44101,0.00038423284
91.73732,0.00017838778
94.09259,0.00028697244
96.50832,0.0001695693
98.986084,0.00017359063
101.52745,0.00020954238
104.13406,0.00019643936
106.80761,0.00022982653
109.54979,0.00020913593
112.362366,0.0002184652
115.24716,0.00022719633
118.206024,0.00026304214
121.240845,0.00022946238
124.353584,0.00017107898
127.546234,0.00028227162
130.82086,0.00021265862
134.17957,0.00023782668
137.62448,0.0002556542
141.15787,0.00021447582
144.78195,0.000243017
148.49908,0.00024244311
152.31165,0.00024711934
156.2221,0.0001990315
160.23296,0.00025022269
164.34677,0.00019914973
168.56622,0.0002427064
172.89398,0.00019403786
177.33282,0.00018918343
181.88565,0.00019344236
186.55539,0.0002105302
191.345,0.00017960323
196.2576,0.0002376452
201.29633,0.00019104901
206.46442,0.00021797078
211.76518,0.00021251522
217.20204,0.0001845925
222.77849,0.0001946634
228.49811,0.00020769532
234.36456,0.00018154884
240.38165,0.00018721567
246.55322,0.00021239811
252.88324,0.00018766793
259.37576,0.00015773257
266.03497,0.00019992079
272.86517,0.00022490196
279.87073,0.00017249498
287.0561,0.00017102792
294.42596,0.00017508391
301.98508,0.00017612024
309.73825,0.00020077059
317.6905,0.0001777161
325.84686,0.00015568968
334.21265,0.00019586124
342.79324,0.00018141078
351.59412,0.00013730646
360.62097,0.00016790463
369.87958,0.00018139888
379.37585,0.0002243086
389.11597,0.00015771159
399.10614,0.00019476759
409.35278,0.00017789916
419.8625,0.00015980455
430.64206,0.00018810469
441.69836,0.00015375666
453.03854,0.00016977542
464.66986,0.00018665628
476.5998,0.0002163208
488.83606,0.00017575486
501.3864,0.00016972379
514.25903,0.00016388397
527.46216,0.00019235894
541.00415,0.00014822034
554.8939,0.00017400172
569.14026,0.00016677064
583.75244,0.00013876773
598.7397,0.00013939367
614.11176,0.00013856936
629.8784,0.00014419471
646.0499,0.00013298522
662.63666,0.0001259527
679.6492,0.00014446974
697.0985,0.00013028989
714.99585,0.00017051578
733.35266,0.00015843713
752.1808,0.00014141758
771.49225,0.00013893799
791.29956,0.00013235812
811.6154,0.00014920805
832.4529,0.00011598571
853.82526,0.000119790435
875.74634,0.00013547904
898.2303,0.00015759394
921.2915,0.00012878128
944.9447,0.000116898394
969.20526,0.00013338999
994.0886,0.00012840464
1019.61084,0.00011556093
1045.7883,0.00010562573
1072.638,0.00012281613
1100.1769,0.00012569156
1128.4229,0.00012762086
1157.394,0.00013078908
1187.109,0.00012406913
1217.5869,0.00012633963
1248.8472,0.00010417659
1280.9102,9.518059e-05
1313.7961,9.591247e-05
1347.5266,0.0001214434
1382.123,0.00011603551
1417.6077,0.00011313121
1454.0034,0.000105234176
1491.3335,0.000102600294
1529.6221,0.00011501008
1568.8936,0.00011630353
1609.1733,0.00011186695
1650.4873,0.00010559649
1692.8618,0.000121320285
1736.3245,0.00010273232
1780.9028,0.000102458056
1826.6257,9.4518124e-05
1873.5226,8.647445e-05
1921.6235,9.452912e-05
1970.9592,0.00010005096
2021.5618,9.876079e-05
2073.4634,8.563352e-05
2126.6975,8.464469e-05
2181.2983,0.000102031634
2237.301,9.2529095e-05
2294.7415,9.128266e-05
2353.6567,9.282148e-05
2414.0845,9.456578e-05
2476.064,8.4267325e-05
2539.6343,7.635874e-05
2604.837,9.1096226e-05
2671.7134,8.330284e-05
2740.3071,9.435612e-05
2810.6619,7.743788e-05
2882.8228,9.593589e-05
2956.8364,8.41256e-05
3032.7502,7.878219e-05
3110.6133,7.2864284e-05
3190.475,8.5402586e-05
3272.3875,8.2764454e-05
3356.4028,7.947409e-05
3442.5752,8.818052e-05
3530.96,7.322763e-05
3621.6138,8.133598e-05
3714.5952,8.5687876e-05
3809.9639,7.731484e-05
3907.7808,7.370447e-05
4008.1094,7.49219e-05
4111.0137,7.324543e-05
4216.5596,8.1114835e-05
4324.8154,7.9084064e-05
4435.851,7.6367076e-05
4549.7373,8.182886e-05
4666.547,7.697513e-05
4786.3564,7.863827e-05
4909.241,8.3336934e-05
5035.2812,8.255067e-05
5164.557,7.985095e-05
5297.152,8.1095866e-05
5433.1514,8.042113e-05
5572.642,8.149169e-05
5715.714,8.0167745e-05
5862.4595,8.834963e-05
6012.9727,9.1173264e-05
6167.3496,8.9156514e-05
6325.69,9.4944386e-05
6488.0957,8.626213e-05
6654.6714,9.60299e-05
6825.5234,8.9190486e-05
7000.762,8.95291e-05
7180.5,8.671851e-05
7364.852,9.0769594e-05
7553.9375,8.773908e-05
7747.877,8.7021406e-05
7946.7964,8.309268e-05
8150.8228,8.0510785e-05
8360.087,8.260655e-05
8574.724,7.252287e-05
8794.871,6.6985885e-05
9020.672,5.914133e-05
9252.268,5.633428e-05
9489.811,5.621748e-05
9733.453,4.8421392e-05
9983.35,4.6799458e-05
10239.662,4.1233183e-05
10502.555,3.5993828e-05
10772.198,3.0307478e-05
11048.764,2.6512567e-05
11332.43,2.5487827e-05
11623.379,1.907736e-05
11921.798,1.8531196e-05
12227.878,1.713056e-05
12541.816,1.2004349e-05
12863.815,9.286765e-06
13194.082,9.736469e-06
13532.826,7.799796e-06
13880.269,6.189747e-06
14236.631,4.483002e-06
14602.143,3.3621484e-06
14977.037,2.5677527e-06
15361.559,1.917558e-06
15755.951,1.9214922e-06
16160.471,1.1139106e-06
16575.375,8.885697e-07
17000.93,8.663239e-07
17437.414,5.630946e-07
17885.102,6.4049766e-07
18344.285,4.4604747e-07
18815.254,2.6092988e-07
19298.316,0.0
19793.783,1.2401468e-07
20301.969,4.030355e-08
20823.203,1.17884454e-07
21357.816,3.8311004e-08
21906.16,7.470423e-08
22468.578,3.6417184e-08
23045.438,0.0
23637.105,3.461683e-08
24243.965,0.0
24866.404,0.0
25504.824,0.0
26159.637,0.0
26831.258,0.0
27520.125,0.0
28226.678,0.0


==> results/pipeline/P1.csv <==
Angles
155.0
135.0
5.0
5.0
10.0
50.0


==> results/pipeline/P2.csv <==
Angles
75.0
25.0
25.0
135.0
25.0
75.0


==> results/pipeline/P3.csv <==
Angles
170.0
15.0
55.00000000000001
30.0
20.0
70.0


==> results/pipeline/P4.csv <==
Angles
100.0
150.0
5.0
85.0
5.0
15.0


==> results/pipeline/P5.csv <==
Angles
255.0
30.0
0
5.0
30.0
40.0


==> results/pipeline/P6.csv <==
Angles
45.0
5.0
0
0
45.0
265.0


==> results/pipeline/P7.csv <==
Angles
175.0
65.0
5.0
25.0
25.0
65.0


==> results/pipeline/P8.csv <==
Angles
184.99999999999997
0
5.0
5.0
95.0
70.0


==> results/pipeline/P9.csv <==
Angles
180.0
30.0
40.0
85.0
5.0
20.0

